Improving Fluency of Non-Autoregressive Machine Translation

Non-autoregressive (nAR) models for machine translation (MT) manifest superior decoding speed when compared to autoregressive (AR) models, at the expense of impaired fluency of their outputs. We improve the fluency of a nAR model with connectionist temporal classification (CTC) by employing additional features in the scoring model used during beam search decoding. Since the beam search decoding in our model only requires to run the network in a single forward pass, the decoding speed is still notably higher than in standard AR models. We train models for three language pairs: German, Czech, and Romanian from and into English. The results show that our proposed models can be more efficient in terms of decoding speed and still achieve a competitive BLEU score relative to AR models.

==> decoding_speed/decoding_speed.tsv <==
tokens	nar	ctc_beam_10	ar_greedy	ar_beam_5
10	1.739	1.9200000000000002	1.840514898300171	2.41648268699646
35	0.491	0.747	2.985883951187134	7.900516986846924
26	0.383	0.5609999999999999	1.698716640472412	3.046114683151245
14	0.242	0.424	0.9380612373352051	1.526968002319336
15	0.32199999999999995	0.387	1.1908233165740967	2.2834155559539795
15	0.27699999999999997	0.335	1.0497019290924072	2.2573633193969727
32	0.41000000000000003	0.703	2.3988986015319824	5.6410675048828125
31	0.435	0.748	2.30283522605896	4.721719980239868
28	0.462	0.798	2.127636671066284	4.827005386352539
23	0.371	0.632	2.038656711578369	4.252188682556152
23	0.35200000000000004	0.5409999999999999	1.5407803058624268	3.1606242656707764
10	0.272	0.41300000000000003	1.0673062801361084	2.0051870346069336
10	0.259	0.322	0.828014612197876	1.4847686290740967
14	0.313	0.41900000000000004	0.9874522686004639	2.0934767723083496
11	0.254	0.37	0.8795630931854248	1.7258176803588867
20	0.299	0.46799999999999997	1.390627145767212	2.847423553466797
30	0.367	0.6619999999999999	1.7468211650848389	4.043744087219238
24	0.369	0.5429999999999999	1.6958692073822021	3.55621337890625
30	0.33299999999999996	0.627	1.833768367767334	4.249247074127197
18	0.478	0.484	1.2672219276428223	2.4526288509368896
12	0.311	0.367	0.9454598426818848	1.78267240524292
12	0.437	0.601	1.5856709480285645	3.4479715824127197
24	0.44199999999999995	0.7010000000000001	2.229926347732544	5.3223302364349365
11	0.357	0.482	1.3529911041259766	3.9287431240081787
28	0.464	0.722	2.1500437259674072	5.696281671524048
40	0.471	0.8999999999999999	3.3231964111328125	8.659245729446411
17	0.263	0.371	1.0834519863128662	2.233412265777588
33	0.45799999999999996	0.683	2.1214540004730225	4.455477952957153
43	0.468	0.799	3.035867691040039	7.419255018234253
33	0.414	0.609	2.040212392807007	4.6175665855407715
46	0.533	0.8839999999999999	3.136716365814209	8.15798544883728
43	0.501	0.8340000000000001	3.0438811779022217	8.286337614059448
44	0.515	0.8939999999999999	3.0655298233032227	7.816623687744141
42	0.63	1.141	3.6361217498779297	12.8520827293396
20	0.326	0.5700000000000001	1.3182289600372314	2.4973676204681396
54	0.5489999999999999	1.1019999999999999	4.587146520614624	26.889230251312256
17	0.321	0.392	1.0929126739501953	1.930093765258789
48	0.5329999999999999	0.96	3.534817934036255	9.209590673446655
38	0.481	0.902	3.2598326206207275	8.315674781799316
12	0.265	0.316	0.748298168182373	1.4262006282806396
6	0.298	0.31	0.599372386932373	1.0194308757781982
19	0.345	0.488	1.3180944919586182	2.7487823963165283
34	0.401	0.636	2.5021166801452637	5.335773468017578
16	0.324	0.492	1.1168756484985352	2.1039106845855713
8	0.253	0.347	0.747023344039917	1.2455472946166992
37	0.361	0.5940000000000001	2.2640867233276367	5.489828824996948
24	0.34	0.536	1.7441291809082031	4.077054262161255
11	0.359	0.459	1.2253718376159668	2.4494054317474365
29	0.386	0.725	2.313480854034424	5.423445224761963
48	0.544	1.0430000000000001	4.003529787063599	11.916373252868652
24	0.338	0.556	1.9090871810913086	4.221641302108765
29	0.37	0.643	2.343346118927002	5.090320348739624
18	0.312	0.46099999999999997	1.2996745109558105	3.2105963230133057
29	0.378	0.7390000000000001	2.208488702774048	5.630468368530273
57	0.544	1.234	4.6214799880981445	13.797228336334229
29	0.364	0.6839999999999999	2.2380309104919434	5.154752492904663
26	0.34	0.637	2.051997661590576	4.218322992324829
26	0.33999999999999997	0.5840000000000001	2.1193149089813232	4.710420370101929
31	0.482	0.752	2.5856354236602783	6.520747184753418
21	0.357	0.573	2.1948695182800293	4.6707422733306885
20	0.33099999999999996	0.5660000000000001	2.0066630840301514	4.479698181152344
25	0.40199999999999997	0.622	2.2289884090423584	4.895357847213745
33	0.40599999999999997	0.6799999999999999	2.3257696628570557	5.26665472984314
26	0.355	0.56	1.7886946201324463	3.8565306663513184
20	0.349	0.562	1.8770427703857422	4.049818754196167
27	0.318	0.505	1.489576816558838	3.0553524494171143
36	0.442	0.746	2.2498953342437744	5.3740551471710205
40	0.51	0.8560000000000001	3.2482244968414307	8.475762128829956
18	0.276	0.478	1.155484914779663	2.399641513824463
11	0.262	0.33	0.998457670211792	1.6804771423339844
32	0.398	0.6859999999999999	2.537224769592285	6.016667604446411
22	0.363	0.524	1.5575294494628906	2.982518196105957
23	0.378	0.6499999999999999	1.9021055698394775	4.5195958614349365
41	0.44000000000000006	0.8680000000000001	2.8623046875	7.717353343963623
29	0.378	0.6479999999999999	1.8405559062957764	4.19869327545166
38	0.541	1.056	4.043473243713379	11.78891897201538
37	0.374	0.662	2.608612298965454	5.953797340393066
21	0.299	0.46599999999999997	1.3556663990020752	3.0269811153411865
29	0.336	0.6220000000000001	2.0265796184539795	4.977771043777466
4	0.23199999999999998	0.272	0.6713569164276123	1.066046953201294
49	0.5569999999999999	1.0110000000000001	4.419007778167725	13.75537395477295
22	0.317	0.609	1.595400094985962	3.2853708267211914
38	0.527	0.919	3.2702977657318115	9.340022087097168
26	0.418	0.766	2.502106189727783	5.784213304519653
27	0.406	0.63	1.8230068683624268	4.033987045288086
33	0.423	0.717	2.8411478996276855	6.978595733642578
43	0.436	0.7909999999999999	2.8168039321899414	6.748551368713379
25	0.34099999999999997	0.552	1.7719976902008057	3.5718750953674316
23	0.363	0.621	1.6194968223571777	3.8366191387176514
19	0.272	0.475	1.3860342502593994	2.4727447032928467
22	0.306	0.527	1.5202579498291016	3.0924038887023926
11	0.258	0.389	1.1415657997131348	2.1938891410827637
23	0.309	0.44799999999999995	1.5449836254119873	2.8308591842651367
12	0.324	0.46799999999999997	1.3188834190368652	2.6144111156463623
6	0.20400000000000001	0.319	0.49236202239990234	0.8517284393310547
13	0.267	0.401	0.7926161289215088	1.8790092468261719
24	0.314	0.511	1.6702067852020264	3.951317548751831
28	0.317	0.5489999999999999	1.794585943222046	3.9894328117370605
14	0.27	0.397	1.103813886642456	2.3744494915008545
20	0.35	0.554	1.577296495437622	3.219782590866089
26	0.32399999999999995	0.573	1.593501091003418	3.6301047801971436
5	0.222	0.254	0.5164737701416016	0.9715633392333984
10	0.253	0.33499999999999996	0.954782247543335	1.6352574825286865
30	0.378	0.616	1.8558673858642578	4.896236896514893
21	0.311	0.524	1.347078561782837	2.827545642852783
38	0.5579999999999999	0.97	2.9528286457061768	7.757411479949951
30	0.361	0.638	2.0598909854888916	4.876184940338135
23	0.332	0.55	1.614072322845459	3.2761166095733643
8	0.22899999999999998	0.32399999999999995	0.9264397621154785	1.5385620594024658
17	0.295	0.481	1.2484285831451416	2.5501766204833984
9	0.378	0.612	2.9431402683258057	8.986896753311157
11	0.256	0.41700000000000004	0.7377908229827881	1.3129749298095703
8	0.22699999999999998	0.307	0.6640570163726807	1.0886664390563965
22	0.30400000000000005	0.53	1.3836870193481445	3.1451175212860107
5	0.214	0.279	0.4708712100982666	0.872037410736084
4	0.223	0.269	0.49194836616516113	0.7184231281280518
11	0.224	0.322	0.7663419246673584	1.2138381004333496
15	0.278	0.465	1.1648147106170654	2.657137393951416
23	0.31	0.616	1.642996072769165	3.5219993591308594
11	0.226	0.305	0.8724827766418457	1.6059565544128418
9	0.344	0.562	2.010389804840088	4.475520610809326
23	0.44499999999999995	0.813	3.0581319332122803	7.558303356170654
33	0.432	0.8380000000000001	2.5225367546081543	5.668786525726318
11	0.438	0.8580000000000001	2.7265238761901855	8.480956554412842
29	0.367	0.6930000000000001	2.021820306777954	4.748845338821411
27	0.353	0.631	1.9520535469055176	4.212147235870361
23	0.351	0.514	1.6503839492797852	3.576138973236084
4	0.246	0.317	0.570868968963623	1.2277767658233643
6	0.221	0.274	0.5222065448760986	0.9186015129089355
27	0.486	0.7789999999999999	2.531463384628296	6.045647144317627
33	0.392	0.7809999999999999	2.672882318496704	6.55914568901062
45	0.478	0.8979999999999999	3.0744402408599854	8.17013955116272
35	0.5640000000000001	0.9670000000000001	3.654191493988037	10.909032106399536
17	0.291	0.45799999999999996	1.2333452701568604	2.5598714351654053
30	0.359	0.6970000000000001	1.9735710620880127	3.919400930404663
19	0.344	0.5660000000000001	2.289377212524414	5.204352140426636
32	0.42700000000000005	0.7070000000000001	2.6269314289093018	6.743157625198364
3	0.42300000000000004	0.613	2.01112961769104	4.496506452560425
22	0.29600000000000004	0.515	1.5387091636657715	3.1563704013824463
27	0.388	0.7290000000000001	2.9014062881469727	7.177149772644043
16	0.298	0.466	1.2352194786071777	2.633871078491211
22	0.36	0.613	1.677349328994751	3.820871114730835
27	0.388	0.616	1.6823627948760986	4.1022560596466064
13	0.292	0.471	1.4548876285552979	2.730559825897217
8	0.24	0.315	0.7800512313842773	1.366255521774292
29	0.44699999999999995	0.796	2.8870794773101807	7.294399261474609
31	0.381	0.634	2.0960586071014404	4.795286417007446
25	0.402	0.7	2.532262086868286	5.916802406311035
9	0.252	0.39	1.049346685409546	2.143016815185547
28	0.317	0.56	1.8604199886322021	3.524243116378784
15	0.277	0.488	1.6188805103302002	3.2950048446655273
4	0.191	0.303	0.42391300201416016	0.8003718852996826
22	0.322	0.54	1.9204316139221191	4.1155712604522705
32	0.5920000000000001	1.196	4.309917449951172	11.984039306640625
6	0.251	0.276	0.5509257316589355	1.0272302627563477
2	0.31	0.367	0.9919240474700928	1.9032769203186035
8	0.344	0.478	1.5460999011993408	3.1787049770355225
23	0.417	0.634	2.4680402278900146	5.485048532485962
20	0.314	0.40800000000000003	1.2899999618530273	2.593437671661377
6	0.236	0.3	0.6112825870513916	1.034599781036377
27	0.42600000000000005	0.657	2.4797160625457764	6.139647960662842
2	0.21300000000000002	0.212	0.501899242401123	0.8062775135040283
44	0.542	1.074	4.224920749664307	13.7265465259552
18	0.369	0.524	1.701228380203247	4.22322154045105
15	0.33399999999999996	0.469	1.1186738014221191	2.4559738636016846
10	0.27	0.33999999999999997	0.8347461223602295	1.530928134918213
42	0.5780000000000001	1.029	4.1310601234436035	15.763426065444946
26	0.353	0.588	2.3805952072143555	6.216497898101807
27	0.45899999999999996	0.7889999999999999	3.1303975582122803	8.83057975769043
27	0.374	0.636	2.0125858783721924	4.350733041763306
13	0.273	0.36	0.8320050239562988	1.6164071559906006
24	0.344	0.5780000000000001	1.6615979671478271	3.6633760929107666
17	0.272	0.446	1.2966291904449463	2.7484302520751953
22	0.29300000000000004	0.49	1.2945361137390137	2.8623757362365723
41	0.486	0.893	2.881734848022461	7.853682041168213
37	0.389	0.75	2.4687600135803223	5.948428392410278
16	0.248	0.40700000000000003	1.0459556579589844	1.932410717010498
7	0.239	0.334	0.7617878913879395	1.4109487533569336
25	0.345	0.606	1.9636147022247314	4.243190765380859
24	0.395	0.6080000000000001	1.7542247772216797	4.0397703647613525
12	0.3	0.423	0.834735631942749	1.712324857711792
43	0.471	0.8480000000000001	3.3201658725738525	8.708369255065918
24	0.308	0.52	1.748215675354004	3.682940721511841
15	0.274	0.395	0.9281318187713623	1.6972603797912598
30	0.376	0.5940000000000001	2.348344326019287	5.5803821086883545
28	0.40700000000000003	0.63	1.7874948978424072	3.7456812858581543
18	0.28200000000000003	0.439	1.2460389137268066	2.492795467376709
30	0.34400000000000003	0.623	2.519866704940796	5.568175792694092
15	0.267	0.376	0.9017329216003418	1.9033589363098145
31	0.395	0.717	2.494305372238159	5.495953321456909
26	0.308	0.571	1.9151487350463867	4.258930921554565
47	0.46299999999999997	0.9079999999999999	3.592059373855591	9.218193531036377
11	0.297	0.463	1.423760175704956	3.0418057441711426
19	0.403	0.684	2.874546527862549	7.044810056686401
1	0.322	0.5720000000000001	2.1293785572052	4.745193004608154
27	0.413	0.7450000000000001	2.43709659576416	6.882677793502808
30	0.372	0.7150000000000001	2.293072462081909	5.165999174118042
9	0.309	0.491	1.2136800289154053	2.4776954650878906
21	0.339	0.612	1.8352723121643066	3.650174379348755
14	0.301	0.40900000000000003	1.132066249847412	2.1534957885742188
8	0.254	0.307	0.7796401977539062	1.4570109844207764
7	0.237	0.296	0.6396355628967285	1.10398530960083
9	0.23500000000000001	0.321	0.8667845726013184	2.002215623855591
14	0.26	0.402	1.1446850299835205	2.1897952556610107
13	0.248	0.379	1.0555846691131592	2.02770733833313
11	0.268	0.44999999999999996	1.0175039768218994	2.035162925720215
9	0.487	0.9319999999999999	3.2584104537963867	7.694252967834473
15	0.301	0.487	0.9445371627807617	2.0573549270629883
13	0.268	0.33599999999999997	0.8114616870880127	1.4502441883087158
24	0.399	0.638	2.245981454849243	4.8055808544158936
10	0.248	0.317	0.7585575580596924	1.462785243988037
18	0.33299999999999996	0.494	1.105020523071289	2.142793655395508
28	0.379	0.67	2.299480676651001	5.319391965866089
24	0.33499999999999996	0.552	1.6350147724151611	3.8626441955566406
29	0.42600000000000005	0.761	2.1521289348602295	4.961657285690308
23	0.387	0.534	1.5724196434020996	3.5221705436706543
23	0.413	0.621	1.7324697971343994	3.4566738605499268
23	0.308	0.59	1.5463714599609375	3.0232863426208496
31	0.356	0.643	1.9716508388519287	4.486485719680786
27	0.399	0.726	2.653473138809204	7.923349857330322
45	0.421	0.794	3.2965641021728516	8.60345983505249
14	0.336	0.596	1.9410500526428223	4.479888677597046
6	0.29	0.381	1.0034403800964355	1.9395530223846436
12	0.33299999999999996	0.447	1.3931012153625488	2.7148663997650146
19	0.319	0.486	1.4137508869171143	2.5385854244232178
27	0.401	0.656	2.1934027671813965	5.069981098175049
17	0.311	0.5409999999999999	1.1399970054626465	3.4087138175964355
4	0.318	0.351	0.8947169780731201	1.7361457347869873
19	0.377	0.494	1.5225248336791992	3.486945867538452
23	0.442	0.802	2.5790650844573975	6.331406354904175
13	0.317	0.448	1.4620227813720703	3.1869537830352783
2	0.223	0.27	0.5087535381317139	0.7576174736022949
2	0.418	0.745	3.030332565307617	7.412692546844482
33	0.523	0.821	1.5982749462127686	7.248510837554932
19	0.348	0.489	1.3782250881195068	3.364132881164551
26	0.43899999999999995	0.8069999999999999	3.176124095916748	7.801957368850708
25	0.38699999999999996	0.721	3.3398139476776123	8.564913749694824
12	0.284	0.434	1.4508733749389648	2.8581647872924805
24	0.355	0.74	2.334076404571533	4.668552875518799
9	0.261	0.41000000000000003	1.3703041076660156	3.4109835624694824
8	0.296	0.501	1.2850370407104492	2.865119457244873
8	0.242	0.29700000000000004	0.566537618637085	1.1615724563598633
6	0.28	0.44799999999999995	0.811511754989624	1.695446252822876
9	0.247	0.311	0.8219482898712158	1.390746831893921
16	0.261	0.379	1.0812325477600098	2.026179313659668
11	0.311	0.488	1.8893754482269287	3.803361654281616
13	0.26	0.388	1.002424716949463	1.7825915813446045
31	0.421	0.69	2.1991610527038574	5.063527822494507
14	0.33599999999999997	0.512	1.359727382659912	2.6661322116851807
20	0.442	0.821	2.883859157562256	7.430926561355591
12	0.358	0.618	1.861445665359497	4.050118446350098
14	0.308	0.476	1.4855000972747803	3.233016014099121
3	0.394	0.6719999999999999	2.222752094268799	4.672722816467285
6	0.294	0.41700000000000004	1.149348258972168	3.043776035308838
30	0.40199999999999997	0.8619999999999999	2.5991201400756836	6.207210063934326
9	0.257	0.317	0.6805274486541748	1.1420917510986328
19	0.33999999999999997	0.489	1.288710117340088	2.3520348072052
13	0.312	0.45699999999999996	1.1255624294281006	2.3913910388946533
11	0.264	0.372	0.8208849430084229	1.4893832206726074
20	0.373	0.63	1.8423423767089844	4.085866212844849
6	0.25	0.33599999999999997	0.8664059638977051	1.65250563621521
33	0.40099999999999997	0.72	2.2928061485290527	6.722333908081055
11	0.236	0.349	0.7919120788574219	1.6555442810058594
20	0.3	0.522	2.0565943717956543	4.02117919921875
15	0.291	0.478	1.1013054847717285	2.2244486808776855
22	0.31	0.5509999999999999	1.6006054878234863	3.9322662353515625
9	0.242	0.344	1.1129837036132812	2.2649285793304443
35	0.44000000000000006	0.72	2.6128203868865967	6.242519855499268
12	0.28500000000000003	0.442	1.097503423690796	2.125520944595337
6	0.222	0.32	0.7905771732330322	1.466822624206543
12	0.256	0.40900000000000003	1.1054561138153076	2.141861915588379
18	0.276	0.46399999999999997	1.3429419994354248	2.6996588706970215
11	0.25	0.372	0.8427526950836182	1.6424825191497803
13	0.261	0.38	1.1438379287719727	1.7177624702453613
9	0.22499999999999998	0.299	0.6368801593780518	1.2656135559082031
22	0.326	0.603	2.0673389434814453	4.492159605026245
27	0.33799999999999997	0.643	2.2074315547943115	4.823962926864624
14	0.28	0.43200000000000005	1.2506787776947021	2.464778184890747
10	0.319	0.5349999999999999	1.7939879894256592	3.8166093826293945
17	0.332	0.46399999999999997	1.479050636291504	2.1776721477508545
18	0.353	0.5269999999999999	1.5731918811798096	3.304180383682251
5	0.259	0.329	0.8323078155517578	1.489433765411377
13	0.276	0.42200000000000004	1.0782029628753662	2.1118452548980713
30	0.37	0.675	2.46540904045105	5.557536840438843
11	0.24300000000000002	0.361	0.9958677291870117	1.8645906448364258
11	0.318	0.527	1.5331659317016602	3.003326416015625
40	0.45699999999999996	0.778	2.904499053955078	7.720273733139038
21	0.41500000000000004	0.7809999999999999	2.2711057662963867	5.4394659996032715
11	0.265	0.394	1.0071437358856201	2.1162221431732178
22	0.358	0.639	1.6864650249481201	3.965092420578003
12	0.261	0.35	0.839949369430542	1.6032569408416748
20	0.32	0.47	1.5941638946533203	3.2080256938934326
21	0.347	0.5800000000000001	1.9519870281219482	4.187832832336426
27	0.425	0.8240000000000001	2.458381175994873	5.895847320556641
11	0.238	0.33699999999999997	0.7601685523986816	1.3760778903961182
37	0.473	0.96	3.5146520137786865	9.076440334320068
10	0.42	0.742	2.221463203430176	7.153562307357788
26	0.40399999999999997	0.704	2.2056798934936523	5.073842525482178
13	0.289	0.40700000000000003	1.2052652835845947	2.166059732437134
44	0.469	0.9319999999999999	3.273195505142212	8.620828866958618
39	0.45699999999999996	0.796	3.103756904602051	7.7298383712768555
18	0.379	0.758	2.422370195388794	7.63580060005188
24	0.486	0.948	3.287137746810913	8.380498170852661
6	0.30900000000000005	0.318	0.7049577236175537	1.2211112976074219
11	0.28200000000000003	0.403	0.939328670501709	1.7376153469085693
8	0.22799999999999998	0.298	0.5771572589874268	1.0749807357788086
22	0.321	0.5720000000000001	1.5086286067962646	3.0817885398864746
21	0.264	0.44299999999999995	1.4225776195526123	2.5749337673187256
2	0.41000000000000003	0.707	2.1766390800476074	4.947351455688477
16	0.28400000000000003	0.403	1.0576817989349365	1.9640886783599854
12	0.243	0.344	0.7732498645782471	1.3928577899932861
19	0.328	0.534	1.641084909439087	3.2052736282348633
7	0.248	0.274	0.5956559181213379	0.9466772079467773
13	0.322	0.425	1.371462345123291	2.6001386642456055
6	0.228	0.28900000000000003	0.4709646701812744	0.7684547901153564
3	0.20500000000000002	0.244	0.3512704372406006	0.46134352684020996
7	0.21000000000000002	0.236	0.5993289947509766	0.9063138961791992
42	0.489	0.9259999999999999	3.007430076599121	7.476871967315674
8	0.238	0.34400000000000003	0.6480996608734131	1.1473450660705566
16	0.323	0.445	1.0893962383270264	2.4535608291625977
24	0.43799999999999994	0.7729999999999999	2.3363189697265625	5.833159685134888
28	0.339	0.697	2.204955577850342	5.461481094360352
23	0.406	0.704	1.9464924335479736	4.027514934539795
26	0.362	0.651	1.940540075302124	4.075953960418701
2	0.271	0.429	1.1247892379760742	1.740032434463501
16	0.255	0.385	0.8873770236968994	1.6946945190429688
27	0.37	0.677	1.8974273204803467	4.271044969558716
2	0.302	0.493	1.2831337451934814	3.8326239585876465
9	0.28700000000000003	0.37	0.7348337173461914	1.356126070022583
4	0.23	0.316	0.55680251121521	1.1030840873718262
6	0.21300000000000002	0.28600000000000003	0.5557255744934082	0.8398666381835938
5	0.19999999999999998	0.25	0.45467567443847656	0.6789093017578125
7	0.199	0.275	0.5514650344848633	1.0597453117370605
6	0.20800000000000002	0.269	0.558384895324707	0.7458491325378418
3	0.256	0.445	1.042832374572754	2.0073397159576416
7	0.203	0.262	0.627305269241333	0.9560675621032715
7	0.20900000000000002	0.262	0.5693602561950684	1.0900328159332275
6	0.22699999999999998	0.263	0.5319862365722656	0.7555911540985107
8	0.256	0.302	0.7322099208831787	1.2727253437042236
5	0.23399999999999999	0.273	0.5112640857696533	0.7552216053009033
25	0.352	0.518	1.5809149742126465	3.274463176727295
18	0.286	0.41800000000000004	1.2833354473114014	2.5712242126464844
5	0.203	0.264	0.4384138584136963	0.8289473056793213
5	0.21300000000000002	0.261	0.5580284595489502	0.8267042636871338
7	0.21300000000000002	0.292	0.6581029891967773	1.2916796207427979
5	0.255	0.375	1.1256144046783447	2.097132444381714
5	0.299	0.473	1.1297409534454346	2.5321524143218994
16	0.265	0.415	1.1056666374206543	2.2877092361450195
19	0.296	0.479	1.33314847946167	2.9119229316711426
11	0.262	0.395	0.8539016246795654	1.6257948875427246
3	0.322	0.488	1.351222276687622	2.7562108039855957
29	0.395	0.631	1.8217952251434326	4.645104885101318
5	0.199	0.28400000000000003	0.45325541496276855	0.7893445491790771
37	0.428	0.925	3.4649817943573	8.910658359527588
8	0.221	0.294	0.643629789352417	0.9994399547576904
15	0.43199999999999994	0.758	2.628679037094116	6.250235319137573
6	0.234	0.298	0.6185462474822998	0.987870454788208
19	0.356	0.5409999999999999	1.1023340225219727	2.1823925971984863
26	0.403	0.635	1.8000807762145996	3.3215084075927734
27	0.313	0.558	1.934422492980957	4.148358583450317
3	0.354	0.6599999999999999	2.0192723274230957	3.7355995178222656
31	0.382	0.702	2.454245090484619	5.821431398391724
42	0.597	1.0779999999999998	3.9870195388793945	12.087238311767578
16	0.305	0.503	1.3135333061218262	2.4535515308380127
6	0.259	0.303	0.6164388656616211	0.995187520980835
5	0.23099999999999998	0.268	0.5451948642730713	0.825782299041748
31	0.377	0.723	2.0861668586730957	5.252172231674194
6	0.238	0.29200000000000004	0.6123652458190918	0.9339163303375244
29	0.381	0.648	2.15844988822937	4.794537305831909
15	0.27	0.442	1.1462671756744385	2.308629035949707
22	0.3	0.494	1.575798749923706	2.8582606315612793
8	0.294	0.484	1.4193992614746094	2.6739296913146973
8	0.27	0.369	0.5901010036468506	1.3485779762268066
8	0.279	0.379	0.848275899887085	1.7651968002319336
19	0.328	0.5660000000000001	1.6834354400634766	4.146136283874512
15	0.273	0.406	1.0462617874145508	2.0565831661224365
6	0.22499999999999998	0.277	0.486924409866333	0.8850328922271729
14	0.28900000000000003	0.391	0.9566352367401123	1.8995835781097412
10	0.24100000000000002	0.344	0.7282471656799316	1.5552067756652832
15	0.266	0.37	1.0190770626068115	2.0317091941833496
16	0.32999999999999996	0.422	1.0189447402954102	1.8191146850585938
18	0.299	0.446	1.2716360092163086	2.5178983211517334
23	0.313	0.5309999999999999	1.399691104888916	2.555504083633423
17	0.332	0.471	1.247793436050415	2.269510269165039
17	0.29900000000000004	0.401	1.129582405090332	2.1629631519317627
7	0.218	0.275	0.6415951251983643	0.8589155673980713
6	0.217	0.27499999999999997	0.6073806285858154	0.9281899929046631
13	0.257	0.389	0.9657349586486816	2.0845425128936768
10	0.227	0.29500000000000004	0.788384199142456	1.261193037033081
10	0.256	0.323	0.7363638877868652	1.2993154525756836
10	0.258	0.31	1.0224716663360596	2.095905303955078
29	0.32799999999999996	0.567	1.7930829524993896	4.508856534957886
10	0.254	0.388	1.055408239364624	1.8988144397735596
4	0.218	0.245	0.564424991607666	0.8308396339416504
5	0.21000000000000002	0.249	0.46683263778686523	0.7446913719177246
9	0.244	0.313	0.6756980419158936	1.1162729263305664
6	0.34400000000000003	0.608	2.062408447265625	4.9676172733306885
30	0.34500000000000003	0.662	2.241765022277832	4.863813161849976
9	0.254	0.369	1.0274434089660645	1.9939045906066895
15	0.319	0.5609999999999999	1.881040334701538	3.7650370597839355
14	0.276	0.443	1.0496304035186768	1.8739097118377686
32	0.45399999999999996	0.788	2.5781428813934326	6.115459680557251
9	0.22999999999999998	0.309	0.7087926864624023	1.2431726455688477
3	0.191	0.23399999999999999	0.40632104873657227	0.8465864658355713
8	0.209	0.262	0.6354029178619385	1.0146589279174805
4	0.195	0.22899999999999998	0.40500402450561523	0.7148408889770508
9	0.23199999999999998	0.321	0.7384288311004639	1.7036888599395752
4	0.192	0.236	0.43722033500671387	0.6579568386077881
4	0.2	0.249	0.42161989212036133	0.6421833038330078
11	0.23199999999999998	0.34099999999999997	0.834320068359375	1.5085361003875732
33	0.38	0.766	2.032918930053711	4.5102128982543945
11	0.319	0.6439999999999999	1.7417995929718018	3.517941474914551
8	0.23399999999999999	0.315	0.6771936416625977	1.2862780094146729
10	0.245	0.381	0.7340819835662842	1.3710546493530273
31	0.399	0.6739999999999999	2.1369168758392334	4.759151458740234
9	0.28500000000000003	0.503	1.4088146686553955	2.6183061599731445
20	0.32799999999999996	0.512	1.4028918743133545	2.9203433990478516
9	0.301	0.44899999999999995	1.1318159103393555	2.250436305999756
15	0.291	0.404	1.1279680728912354	2.0347681045532227
9	0.293	0.427	1.0338470935821533	2.068284034729004
9	0.232	0.319	0.7562727928161621	1.4069156646728516
23	0.374	0.5860000000000001	1.4748668670654297	3.77146315574646
19	0.33699999999999997	0.507	1.4794723987579346	2.9803695678710938
19	0.32999999999999996	0.475	1.1613726615905762	2.5786430835723877
15	0.302	0.45499999999999996	1.3479862213134766	3.117271900177002
33	0.404	0.777	2.489494562149048	6.020028591156006
38	0.387	0.722	2.4971954822540283	6.505460023880005
30	0.38	0.688	2.084010601043701	4.861686944961548
20	0.321	0.604	1.4647190570831299	3.3803298473358154
42	0.537	1.115	4.439896821975708	26.71924924850464
7	0.3	0.483	1.3262414932250977	3.196615695953369
36	0.438	0.869	3.476865530014038	8.28231167793274
7	0.223	0.34099999999999997	0.7154288291931152	1.2643823623657227
23	0.363	0.7250000000000001	2.049774646759033	4.335564136505127
6	0.251	0.31	0.8588404655456543	1.4983434677124023
10	0.28900000000000003	0.372	0.8336656093597412	1.6203830242156982
6	0.21400000000000002	0.23299999999999998	0.5151965618133545	0.9596452713012695
6	0.276	0.355	1.0427377223968506	2.1711649894714355
22	0.349	0.486	1.5351831912994385	3.141244411468506
15	0.28800000000000003	0.44	1.2428250312805176	2.4253933429718018
11	0.25	0.319	0.9502837657928467	1.697402000427246
13	0.244	0.32	0.8513596057891846	1.6218063831329346
20	0.263	0.434	1.3691961765289307	2.4911208152770996
4	0.26	0.40700000000000003	1.0809757709503174	2.43009877204895
8	0.262	0.311	0.9334235191345215	1.6037817001342773
11	0.271	0.318	0.8477723598480225	1.5277433395385742
16	0.306	0.427	1.3709521293640137	2.8226048946380615
8	0.29100000000000004	0.37	0.9007613658905029	1.629145860671997
8	0.254	0.307	0.6710894107818604	1.1791136264801025
30	0.409	0.747	2.765216827392578	7.540237188339233
27	0.37	0.659	2.2668113708496094	5.25180196762085
9	0.317	0.45099999999999996	1.5716826915740967	3.2638468742370605
2	0.35900000000000004	0.638	2.0813755989074707	4.775441408157349
6	0.28300000000000003	0.489	1.3746159076690674	2.45599627494812
4	0.28600000000000003	0.405	1.5015530586242676	2.874483585357666
18	0.28200000000000003	0.45499999999999996	1.431581974029541	2.8425283432006836
14	0.33699999999999997	0.52	1.8958642482757568	4.017249822616577
11	0.28300000000000003	0.432	1.1554603576660156	2.89103102684021
10	0.294	0.40800000000000003	1.2258148193359375	2.3585259914398193
28	0.346	0.587	2.1570804119110107	4.885434627532959
15	0.341	0.595	1.9468309879302979	5.985870122909546
23	0.409	0.796	3.715672016143799	10.25425124168396
14	0.262	0.405	0.9757015705108643	2.0355565547943115
2	0.46199999999999997	0.9430000000000001	3.2585980892181396	8.100906372070312
15	0.326	0.513	1.656402587890625	3.6018755435943604
6	0.346	0.607	2.037548542022705	4.408236980438232
12	0.214	0.308	0.7339234352111816	1.5068798065185547
14	0.335	0.5589999999999999	1.8114497661590576	3.8044497966766357
24	0.377	0.643	2.6705849170684814	5.766279935836792
17	0.313	0.5700000000000001	1.7380406856536865	3.5064895153045654
17	0.40800000000000003	0.683	1.7782871723175049	4.568207263946533
10	0.269	0.402	0.8573496341705322	1.6210060119628906
5	0.22299999999999998	0.277	0.4520998001098633	0.6874139308929443
11	0.317	0.52	1.8948683738708496	3.6547980308532715
18	0.295	0.505	1.4234905242919922	2.708601713180542
43	0.526	0.9339999999999999	4.038131952285767	11.17605710029602
23	0.48	0.806	1.5714607238769531	7.032974481582642
20	0.406	0.6739999999999999	1.9144690036773682	4.401165723800659
38	0.499	0.8880000000000001	3.1646692752838135	8.390545129776001
19	0.56	1.069	2.7500429153442383	10.861382961273193
20	0.357	0.61	1.6126935482025146	3.295356273651123
15	0.295	0.486	1.4700291156768799	3.264343023300171
17	0.333	0.577	1.6890316009521484	4.799497365951538
2	0.23099999999999998	0.317	0.6911106109619141	1.2654609680175781
17	0.381	0.637	2.198761224746704	4.943916320800781
37	0.5449999999999999	0.776	3.148407459259033	8.27397608757019
14	0.473	0.78	1.9289603233337402	6.5556886196136475
13	0.45199999999999996	0.8919999999999999	3.328054428100586	9.372772693634033
7	0.413	0.8480000000000001	3.608812093734741	8.745325565338135
9	0.25	0.394	0.9320235252380371	1.5796074867248535
11	0.3	0.42800000000000005	1.1140162944793701	2.2906224727630615
19	0.352	0.518	1.6563971042633057	4.242351531982422
15	0.284	0.429	0.9963960647583008	2.2565362453460693
11	0.28200000000000003	0.46299999999999997	1.0758419036865234	1.983935832977295
11	0.273	0.367	1.101316213607788	1.9185094833374023
26	0.42999999999999994	0.853	3.373603343963623	7.991854190826416
31	0.46499999999999997	0.861	3.37445330619812	8.251901626586914
13	0.272	0.449	0.9290103912353516	1.7333910465240479
9	0.248	0.332	0.7147636413574219	1.2400429248809814
6	0.345	0.472	1.5335962772369385	3.227867364883423
11	0.33599999999999997	0.486	1.4838027954101562	3.896739959716797
27	0.398	0.6890000000000001	2.349022150039673	5.601153373718262
14	0.312	0.42900000000000005	1.0538733005523682	2.0478129386901855
12	0.28400000000000003	0.374	1.0649175643920898	2.182943344116211
23	0.33799999999999997	0.597	1.9179112911224365	4.67389988899231
10	0.23	0.30000000000000004	0.5861504077911377	1.169668197631836
19	0.297	0.462	1.1908822059631348	2.6032302379608154
19	0.29500000000000004	0.508	1.2797400951385498	2.4768378734588623
25	0.323	0.534	1.6748502254486084	3.6817831993103027
41	0.423	0.857	3.069791793823242	7.55507493019104
8	0.251	0.33299999999999996	0.6519198417663574	1.2175984382629395
5	0.319	0.438	1.0618422031402588	2.1386489868164062
34	0.395	0.65	2.3431167602539062	5.061589479446411
26	0.379	0.581	1.5874524116516113	3.5991833209991455
11	0.252	0.325	0.7607212066650391	1.1816298961639404
9	0.233	0.32899999999999996	0.6330654621124268	1.0575590133666992
8	0.214	0.28400000000000003	0.622706413269043	1.0283849239349365
17	0.27	0.443	1.322075605392456	2.621711254119873
31	0.325	0.569	2.0073890686035156	4.10074257850647
19	0.33499999999999996	0.5369999999999999	1.5887751579284668	3.9309070110321045
37	0.40199999999999997	0.6639999999999999	2.2503926753997803	5.197813510894775
17	0.27999999999999997	0.4	1.08054518699646	2.028036117553711
22	0.368	0.5760000000000001	1.5154600143432617	3.574720859527588
8	0.22199999999999998	0.288	0.7071225643157959	1.2042129039764404
34	0.368	0.702	2.41182279586792	5.8036909103393555
25	0.376	0.64	2.071354389190674	4.130130290985107
8	0.248	0.319	0.8166306018829346	1.54315185546875
7	0.223	0.28500000000000003	0.5733699798583984	1.0675456523895264
33	0.423	0.743	2.1090874671936035	4.955445766448975
9	0.239	0.317	0.7471327781677246	1.4185378551483154
14	0.264	0.403	1.0752017498016357	2.452538251876831
29	0.315	0.5369999999999999	1.7797162532806396	4.236006021499634
37	0.43200000000000005	0.7090000000000001	2.781308174133301	6.5242486000061035
15	0.274	0.438	1.0114147663116455	2.14168119430542
32	0.43	0.8400000000000001	2.2253105640411377	5.428146839141846
6	0.213	0.312	0.4999260902404785	0.8326115608215332
24	0.368	0.6020000000000001	1.968557596206665	4.408502817153931
22	0.362	0.64	2.1440889835357666	3.9746451377868652
21	0.304	0.547	1.738964319229126	3.871814727783203
29	0.321	0.552	1.6394355297088623	3.7524149417877197
25	0.34	0.567	1.8033840656280518	3.9816503524780273
29	0.385	0.615	2.0123536586761475	4.4080119132995605
10	0.248	0.322	0.7166121006011963	1.3172173500061035
13	0.291	0.371	0.8681120872497559	1.5369832515716553
12	0.325	0.403	0.8899626731872559	1.7782042026519775
41	0.552	0.8939999999999999	3.2066242694854736	8.729314088821411
22	0.322	0.534	1.4469220638275146	3.150352954864502
13	0.295	0.472	1.2767601013183594	2.461007833480835
21	0.279	0.477	1.3173162937164307	3.108314037322998
11	0.251	0.35	0.7544803619384766	1.4032578468322754
25	0.33099999999999996	0.5680000000000001	1.612748146057129	3.6893181800842285
36	0.46499999999999997	0.8180000000000001	2.7770297527313232	7.3258280754089355
34	0.473	0.8440000000000001	2.5128653049468994	6.346801280975342
35	0.47	0.8420000000000001	2.52024507522583	7.1105499267578125
10	0.256	0.351	0.7452986240386963	1.363588809967041
6	0.326	0.462	1.2043452262878418	2.717397928237915
21	0.345	0.517	1.584367275238037	3.2012078762054443
12	0.241	0.33799999999999997	0.9295003414154053	2.0105388164520264
37	0.536	0.9550000000000001	3.1652934551239014	9.468197107315063
26	0.46799999999999997	0.782	2.718141555786133	6.69640040397644
13	0.301	0.42100000000000004	0.9941854476928711	2.1867990493774414
14	0.27	0.346	0.9336681365966797	1.6428956985473633
26	0.63	1.065	4.638401746749878	15.3845374584198
8	0.242	0.306	0.8397469520568848	1.3364686965942383
26	0.372	0.599	1.8881652355194092	3.992276191711426
32	0.46299999999999997	0.802	2.9659676551818848	7.4873151779174805
56	0.5429999999999999	1.105	3.289705753326416	11.506945133209229
19	0.319	0.494	1.2798120975494385	2.9225125312805176
28	0.41000000000000003	0.71	2.311772108078003	4.8099524974823
35	0.353	0.659	2.6673166751861572	6.191535234451294
46	0.492	0.9319999999999999	3.684964179992676	10.253229141235352
38	0.527	0.8879999999999999	3.0044612884521484	8.198293685913086
29	0.43100000000000005	0.683	1.8872780799865723	4.089951515197754
35	0.479	0.772	2.290114641189575	6.137724161148071
33	0.412	0.634	2.682752847671509	5.977478504180908
25	0.397	0.617	2.0963802337646484	4.849640846252441
37	0.391	0.646	2.266352653503418	5.672844648361206
38	0.386	0.622	2.275909423828125	5.184045076370239
23	0.349	0.503	1.5551369190216064	3.361640453338623
34	0.367	0.632	2.104039192199707	5.144898414611816
14	0.267	0.402	1.0000948905944824	1.9790284633636475
9	0.302	0.42200000000000004	1.2171909809112549	2.040278434753418
11	0.248	0.314	1.06162428855896	1.895921230316162
7	0.244	0.311	0.9760596752166748	1.695488452911377
28	0.397	0.661	2.050889492034912	4.52727198600769
32	0.373	0.685	2.348663568496704	5.501277446746826
18	0.29100000000000004	0.465	1.3047521114349365	2.678391218185425
2	0.593	1.111	1.9743013381958008	26.633641719818115
38	0.361	0.642	2.407561779022217	6.07919454574585
39	0.38699999999999996	0.7709999999999999	2.834789991378784	6.395307540893555
39	0.5640000000000001	1.06	4.122148275375366	10.828657865524292
2	0.30000000000000004	0.44899999999999995	0.7081618309020996	1.614593267440796
26	0.361	0.6100000000000001	1.7738418579101562	3.9883856773376465
20	0.303	0.483	1.3466284275054932	2.553957462310791
16	0.333	0.589	1.6120150089263916	3.9472334384918213
23	0.344	0.603	1.6359562873840332	4.435344219207764
7	0.241	0.321	0.5536775588989258	0.958803653717041
2	0.23099999999999998	0.305	0.6178677082061768	1.0631687641143799
12	0.249	0.33799999999999997	0.9090962409973145	1.5260114669799805
30	0.45199999999999996	0.739	2.9709372520446777	7.361844539642334
34	0.503	0.81	3.1138875484466553	8.331677198410034
26	0.423	0.806	2.354951858520508	6.154463529586792
10	0.235	0.345	0.7440903186798096	1.3438925743103027
34	0.5549999999999999	0.9550000000000001	3.80672287940979	10.842907428741455
21	0.28300000000000003	0.496	1.8691282272338867	3.94743275642395
25	0.34299999999999997	0.5329999999999999	1.6995141506195068	3.723444700241089
10	0.267	0.333	0.6593458652496338	1.3301494121551514
14	0.622	1.076	3.1449027061462402	9.337652921676636
6	0.259	0.254	0.5173075199127197	0.7477741241455078
11	0.308	0.45899999999999996	1.2282724380493164	2.2879207134246826
12	0.306	0.354	0.8947994709014893	1.6189889907836914
9	0.308	0.403	1.1068837642669678	1.858943223953247
38	0.545	0.988	3.257497787475586	8.361202955245972
14	0.436	0.725	2.6744391918182373	6.490270614624023
8	0.219	0.305	0.6542587280273438	1.086390733718872
31	0.378	0.587	2.1425249576568604	4.856940269470215
16	0.291	0.45	1.2721285820007324	2.3045363426208496
16	0.301	0.42300000000000004	1.079660177230835	2.143975019454956
15	0.255	0.378	0.9510111808776855	1.9187638759613037
23	0.33899999999999997	0.5640000000000001	1.646280288696289	3.4628958702087402
14	0.295	0.448	1.2601349353790283	2.467703104019165
8	0.254	0.364	0.9717459678649902	1.7718002796173096
8	0.227	0.29900000000000004	0.597233772277832	1.0487115383148193
8	0.23199999999999998	0.307	0.7279098033905029	1.4327118396759033
9	0.256	0.339	0.8430876731872559	1.7534325122833252
6	0.24000000000000002	0.29500000000000004	0.6158242225646973	1.0648102760314941
13	0.257	0.33	0.8154206275939941	1.582596778869629
15	0.29900000000000004	0.398	1.0308492183685303	2.308593988418579
3	0.20600000000000002	0.22799999999999998	0.45319318771362305	0.9749984741210938
8	0.27	0.384	0.6829643249511719	1.2174866199493408
7	0.22	0.291	0.6002054214477539	1.0583629608154297
22	0.38	0.689	2.352665901184082	5.645313501358032
23	0.267	0.45399999999999996	1.2853374481201172	2.6954476833343506
3	0.28600000000000003	0.486	1.246497392654419	2.4488017559051514
6	0.23099999999999998	0.301	0.6505157947540283	1.1589746475219727
25	0.41700000000000004	0.6080000000000001	1.9952976703643799	4.079172134399414
23	0.385	0.5920000000000001	1.8467140197753906	3.9667792320251465
30	0.383	0.72	2.562506675720215	6.386870622634888
21	0.324	0.538	1.5398650169372559	3.2154767513275146
49	0.514	1.1219999999999999	4.326594829559326	13.859607219696045
5	0.228	0.28200000000000003	0.5470812320709229	0.951946496963501
30	0.44299999999999995	0.76	2.441413164138794	5.661748886108398
6	0.225	0.273	0.551292896270752	0.9121787548065186
15	0.26	0.358	1.0174567699432373	1.7328879833221436
11	0.225	0.328	0.786017656326294	1.2892985343933105
13	0.269	0.387	0.8630466461181641	1.6624526977539062
19	0.346	0.503	1.2779884338378906	2.234893798828125
12	0.251	0.351	0.895566463470459	1.9739089012145996
7	0.259	0.31	0.7320985794067383	1.1393017768859863
8	0.255	0.309	0.6175956726074219	1.1693239212036133
21	0.321	0.5529999999999999	1.8539905548095703	3.8358254432678223
7	0.245	0.39	0.686375617980957	1.4612491130828857
9	0.255	0.354	0.7806148529052734	1.4269323348999023
2	0.297	0.446	1.09269380569458	2.1429603099823
11	0.33299999999999996	0.479	1.0933682918548584	2.141761302947998
7	0.259	0.326	0.7886204719543457	1.5225887298583984
12	0.28	0.363	0.9485883712768555	1.7960443496704102
10	0.3	0.401	0.9314107894897461	1.6545798778533936
6	0.241	0.253	0.5339717864990234	0.849616527557373
6	0.231	0.272	0.5577051639556885	0.8910231590270996
4	0.22	0.252	0.4506831169128418	0.8609294891357422
3	0.21600000000000003	0.258	0.5394890308380127	1.0636961460113525
9	0.238	0.3	0.6575713157653809	1.1683781147003174
16	0.311	0.424	1.0393333435058594	2.154557704925537
4	0.22899999999999998	0.302	0.44677090644836426	0.6678063869476318
9	0.226	0.28900000000000003	0.779041051864624	1.2314019203186035
7	0.235	0.322	0.5727581977844238	0.8286995887756348
16	0.261	0.41000000000000003	1.1282269954681396	2.090338945388794
17	0.313	0.532	1.3828918933868408	2.897930383682251
7	0.245	0.298	0.5833837985992432	1.0373151302337646
5	0.253	0.247	0.501246452331543	0.7861638069152832
6	0.235	0.264	0.5371549129486084	0.9170255661010742
17	0.514	0.893	2.4803450107574463	6.1838884353637695
9	0.23099999999999998	0.307	0.5981309413909912	1.217437982559204
10	0.235	0.328	0.7430191040039062	1.4505646228790283
6	0.20099999999999998	0.251	0.516258955001831	0.7429125308990479
26	0.42200000000000004	0.687	1.8196465969085693	4.71740198135376
15	0.317	0.385	1.1000964641571045	2.1807384490966797
16	0.34500000000000003	0.41400000000000003	1.1587977409362793	2.307213544845581
20	0.346	0.505	1.5672991275787354	2.8894057273864746
7	0.228	0.319	0.5860002040863037	1.1134788990020752
24	0.389	0.654	1.7604827880859375	4.387586355209351
9	0.238	0.308	0.6732752323150635	1.1281077861785889
31	0.355	0.639	2.054044723510742	4.819854497909546
14	0.268	0.439	1.0700666904449463	2.1371583938598633
51	0.567	1.087	4.4914209842681885	19.381126880645752
3	0.20500000000000002	0.226	0.37476158142089844	0.600977897644043
6	0.298	0.385	1.028594970703125	1.9378387928009033
30	0.494	0.8880000000000001	3.3321855068206787	8.330823183059692
24	0.338	0.5589999999999999	1.5075483322143555	3.387423038482666
13	0.268	0.41100000000000003	1.0044822692871094	1.8285620212554932
11	0.257	0.356	0.780585527420044	1.5960314273834229
15	0.278	0.431	1.381906270980835	2.1398966312408447
9	0.221	0.33499999999999996	0.7074868679046631	1.1128730773925781
3	0.202	0.278	0.4141819477081299	1.1740970611572266
24	0.415	0.752	2.2953414916992188	5.378797292709351
8	0.219	0.291	0.6497178077697754	0.8978815078735352
21	0.307	0.513	1.4066636562347412	2.6904141902923584
36	0.534	1.048	3.5181801319122314	9.065239667892456
15	0.293	0.41700000000000004	1.1995048522949219	2.4011166095733643
60	0.587	1.151	4.6218037605285645	23.772581338882446
56	0.632	1.189	4.589865207672119	26.491321086883545
8	0.254	0.378	0.6352229118347168	1.697416067123413
16	0.29900000000000004	0.43300000000000005	1.2407872676849365	2.3676414489746094
42	0.573	1.093	4.5229222774505615	15.158940315246582
23	0.297	0.471	1.3678390979766846	2.819758892059326
10	0.252	0.33299999999999996	0.640322208404541	1.0074095726013184
9	0.246	0.35	0.7885589599609375	1.2195327281951904
10	0.246	0.32	0.7693843841552734	1.4550113677978516
17	0.3	0.439	1.308915615081787	2.4858531951904297
4	0.219	0.25	0.4344658851623535	0.6654956340789795
12	0.248	0.404	1.0580096244812012	2.1586198806762695
4	0.21000000000000002	0.24300000000000002	0.4073777198791504	0.6710414886474609
3	0.196	0.222	0.4205818176269531	0.7071423530578613
29	0.35100000000000003	0.611	1.9159555435180664	4.380473613739014
6	0.222	0.305	0.552562952041626	1.2427778244018555
6	0.247	0.29500000000000004	0.7974715232849121	1.5683112144470215
29	0.34199999999999997	0.5720000000000001	1.947702169418335	4.221762657165527
33	0.414	0.727	2.6279430389404297	7.615505933761597
24	0.483	0.8819999999999999	2.573854923248291	6.061333894729614
13	0.34299999999999997	0.388	0.9795365333557129	1.7621393203735352
31	0.364	0.604	2.150764226913452	4.509305953979492
31	0.45399999999999996	0.755	2.2195208072662354	5.098330736160278
24	0.323	0.477	1.5096371173858643	3.338306188583374
47	0.525	1.0130000000000001	4.15535569190979	10.667324542999268
24	0.44999999999999996	0.795	2.508053779602051	5.8543689250946045
16	0.284	0.45399999999999996	1.3513813018798828	2.6759190559387207
9	0.255	0.364	0.7537837028503418	1.4690327644348145
4	0.22799999999999998	0.328	0.5887606143951416	1.486717700958252
28	0.35	0.6020000000000001	2.217928886413574	4.871142864227295
21	0.372	0.66	1.8633277416229248	4.124647855758667
33	0.408	0.6990000000000001	2.3777594566345215	6.12071967124939
13	0.266	0.371	1.013674020767212	1.7504687309265137
12	0.26	0.395	0.8561861515045166	1.5629863739013672
23	0.391	0.672	2.036989688873291	4.642729043960571
6	0.21899999999999997	0.261	0.6108701229095459	1.0789706707000732
4	0.241	0.4	0.8519880771636963	1.8236956596374512
4	0.192	0.262	0.4470067024230957	0.7634799480438232
8	0.23399999999999999	0.351	1.144958734512329	2.0513198375701904
25	0.389	0.7	1.8904645442962646	4.177325963973999
13	0.265	0.386	1.3224060535430908	2.5047481060028076
7	0.252	0.312	0.5706310272216797	1.0776340961456299
6	0.246	0.271	0.6214926242828369	0.9364981651306152
9	0.23500000000000001	0.33	0.6451170444488525	1.146223783493042
14	0.263	0.369	0.9148857593536377	1.731388807296753
33	0.40800000000000003	0.743	2.8618547916412354	7.080885648727417
3	0.21200000000000002	0.238	0.41063642501831055	0.7810437679290771
19	0.307	0.42900000000000005	1.3667075634002686	3.701355457305908
33	0.44899999999999995	0.8260000000000001	2.3598310947418213	5.64316987991333
34	0.381	0.698	2.3359177112579346	5.036048412322998
15	0.28300000000000003	0.469	0.9997682571411133	1.894035816192627
40	0.46199999999999997	0.8779999999999999	3.1928019523620605	8.449721097946167
40	0.541	1.058	3.882216691970825	11.197673797607422
17	0.353	0.5800000000000001	1.562337875366211	3.0902915000915527
37	0.46799999999999997	0.8260000000000001	2.997666835784912	7.598798990249634
13	0.369	0.743	1.9598755836486816	4.768352746963501
25	0.333	0.525	1.7122802734375	4.040680885314941
20	0.363	0.6	1.4036118984222412	2.9405579566955566
23	0.365	0.609	1.77079439163208	4.0023932456970215
16	0.293	0.465	1.086515188217163	2.158761978149414
6	0.264	0.335	0.8184189796447754	1.6526615619659424
22	0.35	0.6439999999999999	1.9069972038269043	3.9981913566589355
31	0.375	0.659	2.1326792240142822	4.850845575332642
6	0.227	0.302	0.6378769874572754	1.1913678646087646
24	0.316	0.516	1.374603033065796	2.9868240356445312
17	0.271	0.398	1.3185198307037354	2.4574179649353027
27	0.357	0.606	1.9207587242126465	4.458210706710815
38	0.46099999999999997	0.962	3.090993881225586	8.529911279678345
36	0.504	0.8799999999999999	2.7006349563598633	6.772134304046631
28	0.411	0.567	1.943063735961914	4.286621809005737
29	0.332	0.498	1.4692671298980713	3.248978853225708
18	0.306	0.473	1.2286198139190674	2.3121349811553955
25	0.406	0.654	2.1903114318847656	5.551971197128296
18	0.324	0.477	1.250070333480835	2.6284215450286865
30	0.35	0.5429999999999999	1.8645143508911133	3.8334577083587646
40	0.48	0.8440000000000001	3.133687973022461	7.716923236846924
39	0.493	0.843	3.0681304931640625	7.46952223777771
29	0.378	0.6699999999999999	2.1851160526275635	5.035504102706909
34	0.401	0.64	2.053501844406128	4.892840147018433
27	0.384	0.756	2.6271932125091553	5.857937335968018
31	0.346	0.585	1.7127814292907715	3.3856778144836426
29	0.387	0.5549999999999999	1.750417709350586	3.497098684310913
24	0.341	0.5429999999999999	1.806088924407959	3.231083631515503
48	0.494	0.945	3.133211851119995	8.342201232910156
36	0.45999999999999996	0.734	2.123119354248047	4.927647829055786
29	0.364	0.632	1.9554636478424072	4.798612117767334
26	0.364	0.644	1.6013565063476562	3.9607648849487305
22	0.33399999999999996	0.5569999999999999	1.6157004833221436	3.1799392700195312
4	0.199	0.255	0.4559199810028076	0.5551867485046387
17	0.3	0.524	1.5765717029571533	3.404942035675049
11	0.29900000000000004	0.504	1.194075584411621	2.6528587341308594
31	0.45399999999999996	0.7749999999999999	2.435711145401001	6.722111463546753
15	0.29800000000000004	0.46099999999999997	0.9913787841796875	1.9984698295593262
9	0.23399999999999999	0.319	0.6250147819519043	1.3024144172668457
22	0.36	0.518	1.5709786415100098	3.362696886062622
5	0.227	0.322	0.7177224159240723	1.0408077239990234
10	0.298	0.41900000000000004	0.902545690536499	1.5184330940246582
5	0.206	0.274	0.571765661239624	0.8520059585571289
23	0.303	0.5720000000000001	1.629298210144043	3.7534728050231934
8	0.232	0.301	0.718865156173706	1.324883222579956
11	0.251	0.32	0.8632140159606934	1.4499146938323975
14	0.33899999999999997	0.5589999999999999	1.1094582080841064	2.1290738582611084
17	0.313	0.503	1.13724946975708	3.05292010307312
8	0.23700000000000002	0.338	0.9207170009613037	1.827871561050415
17	0.29500000000000004	0.486	1.1169381141662598	2.6654348373413086
14	0.29	0.362	0.9822850227355957	1.8608708381652832
6	0.23600000000000002	0.28800000000000003	0.5014889240264893	0.7648301124572754
17	0.27399999999999997	0.398	1.1080601215362549	2.355783700942993
14	0.305	0.46499999999999997	1.0530204772949219	2.0186500549316406
17	0.302	0.40800000000000003	1.0524406433105469	2.1456332206726074
5	0.214	0.28	0.5960335731506348	1.021144151687622
20	0.33099999999999996	0.478	1.526179313659668	3.3046822547912598
33	0.43100000000000005	0.7190000000000001	2.201606035232544	4.705530881881714
34	0.485	0.7809999999999999	2.613499879837036	6.95482611656189
12	0.28400000000000003	0.486	1.202733039855957	2.276627540588379
34	0.372	0.633	2.156687021255493	4.657305479049683
27	0.401	0.573	2.1373229026794434	4.6459221839904785
9	0.256	0.317	0.7079057693481445	1.3078410625457764
7	0.283	0.314	0.6982827186584473	1.1968762874603271
20	0.483	0.786	2.110093593597412	5.20078182220459
25	0.347	0.552	1.778083324432373	3.7664356231689453
11	0.25	0.349	0.7778456211090088	1.2597768306732178
24	0.34800000000000003	0.589	2.1222727298736572	4.395315647125244
11	0.278	0.367	0.8319473266601562	1.6649830341339111
7	0.223	0.273	0.5050604343414307	0.8346462249755859
6	0.241	0.309	0.6950337886810303	1.089179515838623
2	0.45499999999999996	0.772	3.181596517562866	7.8334736824035645
21	0.324	0.534	1.6580228805541992	3.350620985031128
12	0.273	0.371	0.953498125076294	1.769392967224121
12	0.32	0.402	1.1242618560791016	2.1043379306793213
17	0.304	0.454	1.2461671829223633	2.4062423706054688
23	0.28500000000000003	0.47	1.3623318672180176	2.5317890644073486
18	0.331	0.49	1.268388271331787	2.4415085315704346
11	0.244	0.33799999999999997	0.7459864616394043	1.4003865718841553
11	0.316	0.401	0.7578768730163574	1.2490599155426025
27	0.41000000000000003	0.705	1.8108093738555908	4.295835256576538
25	0.33699999999999997	0.502	1.7677688598632812	3.748190402984619
16	0.33299999999999996	0.473	1.1884956359863281	2.499495029449463
25	0.42600000000000005	0.7170000000000001	2.086188316345215	4.557964563369751
6	0.22299999999999998	0.29800000000000004	0.5394337177276611	0.9572515487670898
21	0.301	0.494	1.4571049213409424	2.9965126514434814
22	0.28300000000000003	0.513	1.4738380908966064	3.033754825592041
28	0.333	0.619	1.8718602657318115	4.146894454956055
11	0.261	0.33699999999999997	0.9667048454284668	1.618138074874878
10	0.252	0.431	0.8183050155639648	1.5250585079193115
20	0.28800000000000003	0.487	1.32985520362854	3.006030321121216
21	0.324	0.499	1.3775265216827393	3.1958110332489014
41	0.44799999999999995	0.8	2.7944116592407227	6.85385274887085
18	0.318	0.538	1.3630869388580322	2.6874892711639404
2	0.45999999999999996	0.7070000000000001	1.8417487144470215	4.256423234939575
10	0.246	0.372	0.7148091793060303	1.158445119857788
14	0.265	0.43200000000000005	1.0918960571289062	2.0837128162384033
18	0.275	0.472	1.12451171875	2.3121049404144287
26	0.334	0.606	1.9579997062683105	4.087763071060181
7	0.219	0.313	0.6023681163787842	1.1015985012054443
24	0.365	0.5740000000000001	1.5976226329803467	3.536482334136963
12	0.255	0.34199999999999997	0.7798926830291748	1.3593435287475586
7	0.231	0.33799999999999997	0.5708167552947998	0.9708764553070068
19	0.306	0.40900000000000003	1.0737884044647217	2.130119562149048
2	0.31	0.444	1.4210608005523682	2.735729694366455
19	0.272	0.516	1.332543134689331	2.899230480194092
29	0.348	0.672	2.050082206726074	4.712908744812012
25	0.363	0.6970000000000001	1.733689785003662	4.344310283660889
8	0.237	0.33599999999999997	0.6439902782440186	1.0818610191345215
5	0.43299999999999994	0.714	2.2442643642425537	5.172362565994263
22	0.34099999999999997	0.514	1.624295711517334	3.437734603881836
23	0.349	0.641	1.8818566799163818	3.9107460975646973
15	0.257	0.417	1.1325349807739258	1.8512451648712158
30	0.362	0.651	1.9189841747283936	4.4132068157196045
8	0.238	0.313	0.6914079189300537	1.4406299591064453
8	0.29000000000000004	0.44	0.846970796585083	1.7335999011993408
7	0.216	0.27	0.5846652984619141	0.9774322509765625
19	0.29100000000000004	0.45699999999999996	1.3714544773101807	2.9063565731048584
29	0.391	0.611	2.13982892036438	5.175418853759766
22	0.34900000000000003	0.669	1.7268049716949463	3.664930820465088
20	0.258	0.41100000000000003	1.217555046081543	2.3582143783569336
29	0.4	0.663	2.089362621307373	4.978889226913452
30	0.396	0.746	2.1511037349700928	4.745450258255005
20	0.278	0.46699999999999997	1.2961924076080322	2.389423131942749
7	0.237	0.324	0.5663139820098877	0.9758377075195312
17	0.273	0.495	1.2480015754699707	2.3794007301330566
12	0.259	0.396	0.9524509906768799	1.7471966743469238
22	0.311	0.56	1.8150851726531982	4.115684747695923
10	0.265	0.386	0.7311954498291016	1.5563745498657227
30	0.35200000000000004	0.6080000000000001	2.1506118774414062	4.633320093154907
21	0.312	0.5429999999999999	1.538558006286621	3.1860737800598145
13	0.27	0.411	0.8547897338867188	1.6797761917114258
13	0.252	0.401	0.9117329120635986	1.9047772884368896
20	0.262	0.47500000000000003	1.171522855758667	2.6320619583129883
20	0.304	0.46799999999999997	1.3548073768615723	2.5871849060058594
16	0.281	0.459	1.0614521503448486	2.2275028228759766
10	0.243	0.35	0.745164155960083	1.6905510425567627
10	0.275	0.366	0.7917661666870117	1.3813786506652832
10	0.24	0.33	0.8582577705383301	1.5956013202667236
8	0.246	0.303	0.5876049995422363	1.1752583980560303
6	0.246	0.28600000000000003	0.6665759086608887	0.926875114440918
22	0.355	0.6	1.7713043689727783	3.818382978439331
7	0.279	0.318	0.5905981063842773	1.3946385383605957
13	0.269	0.375	0.783064603805542	1.3792285919189453
13	0.242	0.33299999999999996	0.7097244262695312	1.3428277969360352
22	0.33699999999999997	0.502	1.5649960041046143	3.1794204711914062
12	0.281	0.42500000000000004	0.999701738357544	1.8002216815948486
12	0.273	0.391	0.8718845844268799	1.6200976371765137
13	0.277	0.396	0.9763567447662354	1.8619329929351807
10	0.276	0.33899999999999997	0.7376399040222168	1.5602614879608154
18	0.283	0.422	1.1846282482147217	2.3602066040039062
16	0.29300000000000004	0.371	1.0274715423583984	1.989206314086914
12	0.292	0.37	0.796065092086792	1.713531732559204
5	0.21300000000000002	0.248	0.45824241638183594	0.6663563251495361
19	0.357	0.469	1.3462591171264648	2.5638198852539062
7	0.23199999999999998	0.255	0.4949452877044678	0.9393036365509033
10	0.242	0.325	0.6026520729064941	1.1291532516479492
16	0.249	0.352	0.9415097236633301	2.106576681137085
15	0.267	0.33799999999999997	0.9563217163085938	1.6272366046905518
7	0.207	0.258	0.5636096000671387	0.9786238670349121
19	0.305	0.44899999999999995	1.2391412258148193	2.3688571453094482
27	0.384	0.5820000000000001	1.9077420234680176	4.306039810180664
26	0.367	0.548	2.0273520946502686	4.452228784561157
11	0.239	0.317	0.7357847690582275	1.3399176597595215
43	0.44999999999999996	0.808	3.0266153812408447	7.546152591705322
14	0.29	0.448	0.9931674003601074	1.9421303272247314
25	0.369	0.573	1.651944637298584	3.404902696609497
16	0.34299999999999997	0.497	1.4534447193145752	3.0689845085144043
7	0.23099999999999998	0.261	0.5668482780456543	0.9705212116241455
18	0.337	0.476	1.3666715621948242	2.8911972045898438
4	0.22999999999999998	0.25	0.4302976131439209	0.6430084705352783
19	0.379	0.55	1.460524559020996	3.0562186241149902
27	0.33399999999999996	0.506	1.6525993347167969	4.499971389770508
13	0.265	0.33999999999999997	0.844200611114502	1.4578847885131836
24	0.33499999999999996	0.5489999999999999	1.5375547409057617	2.923290252685547
4	0.235	0.259	0.5342543125152588	1.6675291061401367
16	0.28800000000000003	0.44299999999999995	1.0763375759124756	1.965439796447754
22	0.353	0.472	1.586878776550293	3.3930389881134033
19	0.32	0.46299999999999997	1.3763465881347656	2.6293132305145264
15	0.29500000000000004	0.371	1.0176572799682617	1.9378001689910889
7	0.244	0.28200000000000003	0.6907227039337158	1.1350464820861816
11	0.254	0.352	0.9100649356842041	1.6144757270812988
19	0.28300000000000003	0.45599999999999996	1.1268682479858398	2.1242384910583496
17	0.257	0.376	1.128053903579712	2.100954532623291
17	0.278	0.396	0.9455015659332275	1.8117449283599854
14	0.276	0.348	0.8560280799865723	1.538794755935669
8	0.221	0.295	0.6535613536834717	1.0777690410614014
9	0.236	0.317	0.6345615386962891	1.3580119609832764
18	0.29000000000000004	0.473	1.0781352519989014	2.127138614654541
11	0.236	0.33599999999999997	0.7506823539733887	1.3793511390686035
15	0.289	0.509	1.5695319175720215	3.5026326179504395
5	0.20500000000000002	0.259	0.47566986083984375	0.8386135101318359
15	0.246	0.406	1.05037522315979	1.9120595455169678
11	0.28400000000000003	0.45599999999999996	1.0088880062103271	1.7578790187835693
19	0.279	0.42300000000000004	1.210343360900879	2.543527126312256
14	0.232	0.385	1.0481715202331543	2.3252830505371094
19	0.309	0.478	1.4787042140960693	3.180920362472534
8	0.248	0.28800000000000003	0.7924587726593018	1.2235243320465088
18	0.256	0.384	1.171032190322876	2.2254273891448975
10	0.29800000000000004	0.43	0.9058108329772949	1.772125005722046
26	0.33999999999999997	0.663	1.7972564697265625	3.7089600563049316
20	0.346	0.525	1.2565739154815674	2.8050973415374756
17	0.28300000000000003	0.42500000000000004	1.0864570140838623	2.1573538780212402
18	0.291	0.469	1.1877992153167725	2.489231586456299
17	0.27299999999999996	0.431	1.0890095233917236	2.1520440578460693
7	0.236	0.265	0.554128885269165	0.8253941535949707
7	0.22999999999999998	0.263	0.5628011226654053	0.8264784812927246
19	0.275	0.392	1.0094525814056396	2.0359389781951904
14	0.29800000000000004	0.399	0.9710323810577393	2.124410629272461
24	0.34299999999999997	0.488	1.659515619277954	3.2320544719696045
14	0.314	0.42200000000000004	1.222684621810913	2.327449083328247
9	0.221	0.309	0.6729292869567871	1.1289572715759277
6	0.253	0.384	1.3660919666290283	2.662418842315674
17	0.333	0.485	1.3206145763397217	2.9042930603027344
13	0.261	0.387	0.9475338459014893	1.832141399383545
30	0.313	0.571	2.0741207599639893	4.5556480884552
32	0.361	0.657	2.5255439281463623	6.168607473373413
28	0.355	0.5589999999999999	1.771932601928711	3.6392107009887695
15	0.384	0.6659999999999999	2.1123158931732178	5.012912750244141
28	0.352	0.5589999999999999	1.8745405673980713	4.0506978034973145
27	0.348	0.56	1.7489244937896729	3.777904987335205
20	0.321	0.496	1.4305367469787598	3.0316269397735596
5	0.227	0.26	0.4625861644744873	0.6557457447052002
11	0.25	0.353	0.8940329551696777	1.5196168422698975
19	0.355	0.518	1.7114126682281494	4.048306465148926
21	0.322	0.501	1.5797984600067139	2.9776246547698975
20	0.328	0.517	1.768333911895752	3.700751781463623
14	0.324	0.503	1.2816598415374756	2.6991734504699707
14	0.28600000000000003	0.381	1.0237407684326172	1.7372450828552246
8	0.23500000000000001	0.28400000000000003	0.6581203937530518	1.1295742988586426
17	0.277	0.397	1.1941707134246826	2.4237067699432373
40	0.44199999999999995	0.81	3.0156729221343994	7.9575018882751465
20	0.329	0.519	1.402160882949829	2.942586898803711
14	0.28500000000000003	0.361	0.9343969821929932	2.0294363498687744
5	0.225	0.27899999999999997	0.4935448169708252	0.6514205932617188
21	0.364	0.501	1.5826220512390137	3.1464130878448486
13	0.282	0.4	0.9253723621368408	1.7090508937835693
9	0.35	0.5529999999999999	1.4309844970703125	2.7559776306152344
11	0.297	0.43200000000000005	1.0009198188781738	1.6697790622711182
18	0.31	0.432	1.261237382888794	2.2475249767303467
12	0.298	0.43300000000000005	1.1475884914398193	1.8926703929901123
9	0.263	0.34199999999999997	0.7806797027587891	1.227201223373413
19	0.369	0.5720000000000001	1.4931848049163818	3.1863441467285156
23	0.32	0.531	1.6917171478271484	3.7029309272766113
5	0.196	0.259	0.5599339008331299	0.8864080905914307
20	0.361	0.55	1.6189122200012207	2.7605836391448975
6	0.209	0.263	0.484189510345459	0.7770888805389404
12	0.27899999999999997	0.364	0.9969258308410645	1.9420175552368164
20	0.305	0.485	1.42486572265625	3.477975606918335
22	0.346	0.511	1.6349854469299316	3.0217690467834473
6	0.242	0.29000000000000004	0.5139377117156982	1.0196597576141357
20	0.314	0.52	1.5392885208129883	3.1910529136657715
38	0.46399999999999997	0.879	2.778186321258545	7.913186073303223
25	0.36	0.531	1.6897728443145752	3.3753347396850586
19	0.401	0.668	2.156752824783325	5.2773520946502686
23	0.331	0.513	1.5793404579162598	3.3709752559661865
23	0.385	0.617	1.6962454319000244	3.709108829498291
11	0.28200000000000003	0.386	1.1056063175201416	1.993755578994751
15	0.265	0.44999999999999996	0.9353573322296143	1.8759987354278564
6	0.235	0.281	0.5528271198272705	0.8539519309997559
21	0.338	0.534	1.6243071556091309	3.4509389400482178
13	0.265	0.365	0.9085488319396973	1.4976527690887451
17	0.301	0.511	1.3372437953948975	2.9027442932128906
6	0.238	0.30300000000000005	0.6437604427337646	1.0093669891357422
15	0.262	0.346	1.067535638809204	1.803588628768921
12	0.28	0.365	0.8870401382446289	1.972196340560913
8	0.22199999999999998	0.28700000000000003	0.7270445823669434	1.228729248046875
23	0.402	0.616	2.2121267318725586	5.387472629547119
15	0.28200000000000003	0.377	0.9602451324462891	1.7577202320098877
17	0.351	0.531	1.516263484954834	3.088624954223633
9	0.252	0.29100000000000004	0.6245200634002686	1.2858304977416992
20	0.382	0.617	2.4074838161468506	5.887860298156738
19	0.277	0.455	1.310703992843628	2.4347052574157715
10	0.233	0.291	0.8807985782623291	1.4893243312835693
28	0.365	0.626	1.8710110187530518	3.789839029312134
32	0.43000000000000005	0.76	2.3100857734680176	5.176849126815796
13	0.33199999999999996	0.469	1.0928397178649902	2.4287874698638916
8	0.23399999999999999	0.27799999999999997	0.6219711303710938	1.1040880680084229
20	0.32899999999999996	0.502	1.4553329944610596	2.8102455139160156
20	0.309	0.445	1.320035457611084	2.5259010791778564
21	0.325	0.448	1.3177485466003418	3.466662883758545
15	0.33699999999999997	0.449	1.1468195915222168	2.1881351470947266
40	0.423	0.734	2.8256936073303223	7.2102155685424805
19	0.304	0.474	1.2735159397125244	2.4176905155181885
33	0.422	0.752	2.5762224197387695	5.983909606933594
20	0.271	0.438	1.543851613998413	2.5724542140960693
21	0.315	0.507	1.4229907989501953	2.8200268745422363
5	0.263	0.32	0.6444478034973145	1.2705888748168945
18	0.368	0.6100000000000001	1.565354347229004	3.4646902084350586
7	0.228	0.28300000000000003	0.5906617641448975	1.1117651462554932
7	0.21700000000000003	0.324	0.6642146110534668	1.0232517719268799
13	0.292	0.47	1.2739582061767578	2.548656702041626
6	0.22000000000000003	0.252	0.5498766899108887	0.7266194820404053
27	0.381	0.6819999999999999	2.0219385623931885	4.734772443771362
16	0.262	0.405	1.0268406867980957	2.2373201847076416
14	0.272	0.367	1.1967387199401855	2.4297828674316406
8	0.259	0.316	0.9371922016143799	1.7137188911437988
42	0.505	0.8720000000000001	3.4235165119171143	9.190493822097778
7	0.24	0.29900000000000004	0.579970121383667	1.151850938796997
16	0.379	0.504	1.0490193367004395	2.191329002380371
16	0.267	0.348	0.9696986675262451	1.848799467086792
7	0.22599999999999998	0.297	0.6390419006347656	1.209789514541626
19	0.28300000000000003	0.46699999999999997	1.1986939907073975	2.268425226211548
5	0.217	0.28	0.5708308219909668	0.9865889549255371
21	0.308	0.453	1.2935612201690674	2.5851526260375977
36	0.46299999999999997	0.891	3.4816603660583496	8.96485686302185
10	0.264	0.41000000000000003	0.9787640571594238	1.9465711116790771
9	0.209	0.29800000000000004	0.649097204208374	1.1207640171051025
34	0.378	0.667	2.483682632446289	5.68189263343811
21	0.28800000000000003	0.472	1.7487409114837646	3.748913288116455
36	0.4	0.649	2.25410795211792	5.257090091705322
16	0.315	0.438	1.278916597366333	2.2467050552368164
11	0.255	0.311	0.7968850135803223	1.4572083950042725
27	0.374	0.624	2.0359015464782715	4.736246109008789
6	0.289	0.326	0.7689502239227295	1.2369050979614258
11	0.274	0.319	0.7116858959197998	1.5190603733062744
20	0.305	0.439	1.3451087474822998	2.670457363128662
23	0.321	0.5880000000000001	1.622607946395874	3.550269842147827
10	0.224	0.291	0.7204341888427734	1.3451006412506104
23	0.348	0.509	1.5159592628479004	2.8523168563842773
24	0.34299999999999997	0.579	1.766505241394043	4.007344722747803
30	0.34800000000000003	0.623	2.0766007900238037	4.915704965591431
21	0.313	0.5700000000000001	1.522303819656372	2.979778289794922
44	0.45999999999999996	0.802	2.9673492908477783	7.401623249053955
22	0.35	0.503	1.8692688941955566	3.673257827758789
34	0.364	0.6819999999999999	2.406895399093628	5.312669515609741
37	0.381	0.762	2.8818461894989014	7.117818117141724
18	0.275	0.477	1.2068603038787842	2.2953202724456787
11	0.25	0.38	0.8837401866912842	1.4018347263336182
22	0.375	0.663	2.3882625102996826	6.01874041557312
38	0.45599999999999996	0.835	3.1973695755004883	7.836287498474121
18	0.384	0.5660000000000001	1.56577730178833	3.2026867866516113
47	0.569	1.057	4.630252838134766	25.476752996444702
21	0.33299999999999996	0.601	1.6099212169647217	3.431687355041504
9	0.258	0.33599999999999997	0.7642843723297119	1.258497714996338
6	0.245	0.32	0.6758749485015869	1.0665583610534668
19	0.33899999999999997	0.521	1.587989091873169	3.8754777908325195
25	0.339	0.5720000000000001	1.828178882598877	3.7090985774993896
25	0.373	0.5740000000000001	1.6492607593536377	3.9526824951171875
16	0.34600000000000003	0.5269999999999999	1.0995001792907715	2.0768678188323975
17	0.285	0.49	1.3494346141815186	2.727142572402954
12	0.276	0.375	0.8168156147003174	1.9968392848968506
9	0.227	0.313	0.6524043083190918	1.6538705825805664
3	0.22	0.259	0.46210503578186035	0.8136928081512451
4	0.21500000000000002	0.28	0.42625999450683594	0.5591561794281006
5	0.262	0.35	0.9919328689575195	1.4305388927459717
23	0.337	0.536	1.5050280094146729	3.3091697692871094
17	0.332	0.42700000000000005	1.316776990890503	2.6454432010650635
6	0.249	0.295	0.619171142578125	1.1184914112091064
30	0.34199999999999997	0.634	2.083054780960083	4.71723484992981
6	0.22	0.268	0.4956068992614746	1.12506103515625
10	0.272	0.399	0.7791213989257812	1.5209825038909912
14	0.299	0.456	1.1418402194976807	2.3427376747131348
23	0.304	0.5860000000000001	1.6946303844451904	3.758575916290283
12	0.25	0.434	1.0185790061950684	2.003038167953491
18	0.264	0.355	1.1424775123596191	2.0847558975219727
8	0.203	0.289	0.6466503143310547	0.967796802520752
30	0.32	0.605	1.8961515426635742	4.338712692260742
33	0.46499999999999997	0.757	2.090787887573242	5.876864194869995
8	0.22899999999999998	0.27599999999999997	0.5792942047119141	0.8272619247436523
7	0.254	0.294	0.6972684860229492	1.1468589305877686
11	0.265	0.423	0.695568323135376	1.4495251178741455
10	0.25	0.317	0.6279823780059814	1.1919209957122803
29	0.381	0.651	1.9522206783294678	4.447723865509033
11	0.269	0.316	0.7560350894927979	1.6865990161895752
25	0.35800000000000004	0.603	1.6021983623504639	3.316545009613037
11	0.26	0.312	0.8615741729736328	1.4936320781707764
27	0.338	0.662	1.7206947803497314	3.8224267959594727
14	0.278	0.41700000000000004	0.9657928943634033	1.7397024631500244
18	0.29500000000000004	0.47	1.3328912258148193	2.4662654399871826
24	0.314	0.5249999999999999	1.5266261100769043	3.098018169403076
43	0.495	0.909	3.2959487438201904	7.845004558563232
25	0.419	0.663	1.9037995338439941	4.553091764450073
6	0.224	0.291	0.5506496429443359	0.8364529609680176
14	0.269	0.368	0.9286477565765381	1.7221574783325195
7	0.227	0.28800000000000003	0.6007709503173828	0.9939610958099365
22	0.309	0.5349999999999999	1.647914171218872	3.8995773792266846
3	0.21000000000000002	0.22	0.42893362045288086	0.7710762023925781
18	0.272	0.404	1.0050313472747803	2.0765254497528076
26	0.312	0.546	1.615368127822876	3.6340785026550293
8	0.22	0.33999999999999997	0.9343647956848145	1.6171891689300537
13	0.32599999999999996	0.539	1.6784377098083496	3.370840311050415
34	0.414	0.737	2.3623414039611816	5.62697434425354
21	0.333	0.61	1.6364829540252686	3.4111931324005127
9	0.241	0.373	0.804262638092041	1.3898005485534668
18	0.274	0.439	1.24741530418396	2.3098325729370117
16	0.251	0.428	1.013936996459961	1.8379812240600586
23	0.328	0.626	1.571305513381958	2.8821353912353516
6	0.208	0.28900000000000003	0.5788183212280273	1.0166592597961426
15	0.25	0.43	0.9007043838500977	1.957571268081665
11	0.242	0.323	0.7191648483276367	1.3429062366485596
13	0.272	0.445	1.367940902709961	2.8431849479675293
23	0.34099999999999997	0.546	1.8318462371826172	4.284552574157715
13	0.25	0.361	0.9431881904602051	1.9302449226379395
13	0.244	0.388	0.9304354190826416	1.6384012699127197
8	0.233	0.29300000000000004	0.5848822593688965	1.1523277759552002
17	0.278	0.45499999999999996	1.0694193840026855	2.022465467453003
5	0.22299999999999998	0.28200000000000003	0.45006322860717773	0.7620255947113037
24	0.341	0.599	1.811166524887085	3.9120335578918457
14	0.256	0.361	0.8977851867675781	1.8605284690856934
7	0.22499999999999998	0.271	0.6103513240814209	1.2703661918640137
29	0.34	0.627	2.0896847248077393	4.947032690048218
14	0.251	0.355	1.0212080478668213	1.9191889762878418
36	0.46099999999999997	0.7849999999999999	3.215575933456421	7.450309753417969
28	0.38899999999999996	0.669	2.0629377365112305	5.404634475708008
24	0.348	0.524	1.3664214611053467	3.1891403198242188
26	0.377	0.687	2.081357002258301	4.729764223098755
8	0.249	0.321	0.8678009510040283	1.7849915027618408
19	0.316	0.42600000000000005	1.2712719440460205	2.3438446521759033
10	0.23600000000000002	0.29900000000000004	0.9351263046264648	1.5284063816070557
8	0.258	0.307	0.6081080436706543	1.0398061275482178
6	0.234	0.278	0.48188281059265137	0.9414823055267334
12	0.25	0.376	0.8517353534698486	1.7839548587799072
7	0.237	0.309	0.640531063079834	1.206951379776001
19	0.328	0.542	1.7094945907592773	3.9364421367645264
15	0.263	0.422	1.105828046798706	2.5311684608459473
7	0.22	0.27899999999999997	0.6210460662841797	1.2577567100524902
13	0.257	0.345	0.8387079238891602	1.8750271797180176
15	0.257	0.355	0.9490442276000977	2.0124194622039795
19	0.263	0.368	1.1128301620483398	2.184969425201416
37	0.46799999999999997	0.901	3.022692918777466	7.675121545791626
10	0.29300000000000004	0.434	1.0937542915344238	2.0097479820251465
12	0.233	0.32599999999999996	0.8078391551971436	1.3919639587402344
13	0.258	0.385	0.9534952640533447	1.7865564823150635
27	0.368	0.5660000000000001	1.8634533882141113	3.9169955253601074
9	0.222	0.304	0.651115894317627	1.0302729606628418
7	0.195	0.237	0.5016016960144043	0.8132927417755127
16	0.28400000000000003	0.43000000000000005	1.1269636154174805	2.0827314853668213
36	0.43	0.747	2.4465956687927246	5.774778366088867
20	0.335	0.589	1.6679174900054932	3.902247905731201
16	0.301	0.439	1.0462861061096191	2.078259229660034
16	0.321	0.511	1.4207980632781982	3.061368703842163
22	0.397	0.614	1.7858612537384033	3.3348610401153564
12	0.28500000000000003	0.379	0.8745946884155273	1.5952427387237549
14	0.269	0.4	0.913154125213623	1.691532850265503
17	0.273	0.449	1.2420010566711426	2.3142755031585693
19	0.33	0.51	1.4828534126281738	2.7556867599487305
9	0.266	0.395	0.8877131938934326	1.4936742782592773
31	0.542	1.031	3.492605447769165	9.614959001541138
20	0.369	0.634	2.285081386566162	5.013627529144287
10	0.22899999999999998	0.29600000000000004	0.6396195888519287	1.2090678215026855
2	0.20900000000000002	0.25	0.41684794425964355	0.6511120796203613
30	0.46099999999999997	0.859	2.461372137069702	6.523818254470825
11	0.254	0.318	0.792776346206665	1.3694887161254883
7	0.224	0.268	0.5595300197601318	0.8978350162506104
22	0.322	0.587	1.4281907081604004	2.75789475440979
33	0.43199999999999994	0.7769999999999999	2.403989791870117	7.28212571144104
26	0.38899999999999996	0.738	2.1849257946014404	5.385844945907593
28	0.333	0.647	1.870281457901001	4.289357900619507
12	0.26	0.35	0.6831295490264893	1.4966168403625488
29	0.37	0.656	2.0635838508605957	4.485833168029785
48	0.59	1.1280000000000001	4.351769924163818	14.304738521575928
21	0.367	0.5469999999999999	1.3650951385498047	2.934725284576416
13	0.34199999999999997	0.475	1.2890424728393555	2.660867691040039
34	0.41100000000000003	0.7090000000000001	2.0935561656951904	4.977376699447632
28	0.32	0.5289999999999999	1.7879281044006348	4.006850242614746
14	0.384	0.615	2.006570339202881	4.336147785186768
32	0.41	0.765	2.666536569595337	6.268698215484619
5	0.207	0.28600000000000003	0.5189492702484131	0.9074935913085938
13	0.248	0.359	1.0317566394805908	2.137948513031006
6	0.22699999999999998	0.279	0.5505771636962891	1.112471580505371
9	0.218	0.302	0.6695637702941895	1.2735729217529297
7	0.246	0.348	0.7836527824401855	1.5090956687927246
9	0.266	0.34199999999999997	0.6236331462860107	1.4290761947631836
17	0.26	0.393	1.1775226593017578	2.378293752670288
10	0.254	0.33799999999999997	0.777592658996582	1.4954278469085693
8	0.22	0.306	0.6597881317138672	1.362701177597046
8	0.243	0.33699999999999997	0.7121365070343018	1.0831186771392822
5	0.224	0.256	0.4535682201385498	0.7624659538269043
9	0.216	0.304	0.6665053367614746	1.1185646057128906
5	0.215	0.28500000000000003	0.6306710243225098	1.2182316780090332
11	0.222	0.34199999999999997	0.9260280132293701	1.5662894248962402
8	0.221	0.317	0.707909345626831	1.364492654800415
8	0.268	0.357	0.8742935657501221	1.4823596477508545
30	0.389	0.616	2.2137768268585205	5.6533308029174805
11	0.239	0.29700000000000004	0.7527964115142822	1.3871548175811768
5	0.221	0.27899999999999997	0.46521449089050293	0.8852405548095703
21	0.318	0.508	1.430774450302124	2.7382185459136963
11	0.248	0.321	0.7487375736236572	1.4637565612792969
12	0.244	0.355	0.8456230163574219	1.7218849658966064
23	0.335	0.515	1.6720802783966064	3.468233585357666
5	0.22699999999999998	0.28900000000000003	0.47213268280029297	0.9353902339935303
8	0.265	0.325	0.7245125770568848	1.3726825714111328
12	0.274	0.353	0.8096926212310791	1.7465505599975586
6	0.23299999999999998	0.252	0.5548100471496582	0.9586727619171143
6	0.217	0.236	0.5083563327789307	0.9558191299438477
10	0.237	0.384	0.8359048366546631	1.5338315963745117
23	0.33399999999999996	0.5349999999999999	2.0600759983062744	3.433539390563965
11	0.298	0.522	1.1783626079559326	2.666001796722412
19	0.28	0.434	1.2841510772705078	2.4679460525512695
11	0.274	0.362	0.942103385925293	1.8043451309204102
13	0.32099999999999995	0.453	1.1077017784118652	2.3766047954559326
9	0.223	0.297	0.7022562026977539	1.1434848308563232
11	0.288	0.362	0.922191858291626	1.5239663124084473
11	0.291	0.39	1.0109970569610596	2.3926446437835693
26	0.321	0.5329999999999999	1.6122984886169434	3.3354899883270264
20	0.319	0.474	1.2772746086120605	2.5318779945373535
17	0.287	0.41700000000000004	1.1393938064575195	2.2348434925079346
12	0.254	0.345	0.800656795501709	1.551790714263916
21	0.34199999999999997	0.541	1.5867629051208496	3.2744669914245605
13	0.274	0.358	0.9020915031433105	1.4595279693603516
20	0.348	0.542	1.6251144409179688	3.1915066242218018
9	0.22599999999999998	0.27	0.6444940567016602	1.0258533954620361
15	0.29900000000000004	0.44	1.1548285484313965	2.202639102935791
5	0.213	0.264	0.4679381847381592	0.8572609424591064
16	0.27999999999999997	0.447	1.3999519348144531	2.900294780731201
5	0.254	0.34	0.7364726066589355	1.2775814533233643
16	0.309	0.451	1.1943254470825195	2.3903427124023438
15	0.255	0.356	1.0398266315460205	2.020015001296997
8	0.219	0.261	0.5321617126464844	1.0344696044921875
14	0.295	0.478	1.0882272720336914	2.216975212097168
15	0.269	0.41200000000000003	1.0720841884613037	2.1638593673706055
10	0.22299999999999998	0.301	0.7077672481536865	1.3289730548858643
12	0.242	0.33399999999999996	0.9384984970092773	1.706775426864624
10	0.22999999999999998	0.30200000000000005	0.7326982021331787	1.3455829620361328
24	0.32	0.5680000000000001	1.7192249298095703	3.624854564666748
10	0.254	0.324	0.7590939998626709	1.1504454612731934
15	0.252	0.33299999999999996	1.007491111755371	1.9895555973052979
22	0.36	0.59	1.9702413082122803	4.125257968902588
32	0.413	0.717	2.235006332397461	5.4017133712768555
18	0.326	0.505	1.4716744422912598	3.1742773056030273
25	0.345	0.534	1.9097082614898682	3.8061094284057617
8	0.245	0.323	0.5583400726318359	0.9622056484222412
6	0.237	0.306	0.7284791469573975	1.1402630805969238
11	0.26	0.40800000000000003	0.9425792694091797	1.4569995403289795
4	0.438	0.812	3.114461660385132	8.426895380020142
29	0.354	0.569	1.9535200595855713	4.784651041030884
44	0.449	0.8879999999999999	3.6886894702911377	10.392437934875488
18	0.275	0.484	1.3903005123138428	2.8442139625549316
24	0.34099999999999997	0.558	1.7329411506652832	3.3811182975769043
50	0.484	0.77	3.003520965576172	7.508098602294922
26	0.408	0.626	1.8543386459350586	5.193873405456543
34	0.366	0.656	2.2194101810455322	5.337313175201416
14	0.261	0.41900000000000004	1.2947986125946045	2.647228479385376
36	0.469	0.9019999999999999	3.2744808197021484	9.160562992095947
26	0.337	0.544	1.998286485671997	4.428072214126587
28	0.40700000000000003	0.683	2.575375556945801	6.065580606460571
20	0.33799999999999997	0.483	1.5146541595458984	3.267265558242798
13	0.26	0.44000000000000006	0.9441261291503906	1.7703979015350342
28	0.356	0.548	2.1214897632598877	4.840555906295776
23	0.319	0.6020000000000001	1.639871597290039	3.230222702026367
37	0.46099999999999997	0.8660000000000001	2.9314827919006348	6.789860248565674
17	0.24	0.326	1.025472640991211	2.047774076461792
7	0.214	0.275	0.5756077766418457	0.9500160217285156
26	0.32999999999999996	0.5920000000000001	1.5792264938354492	3.250612497329712
28	0.37	0.609	2.11732816696167	4.882585525512695
23	0.306	0.42600000000000005	1.4664051532745361	3.004408836364746
22	0.384	0.5509999999999999	1.4125888347625732	3.6571950912475586
19	0.39999999999999997	0.483	1.433471918106079	3.5094993114471436
33	0.39	0.7030000000000001	2.449880599975586	5.797383069992065
9	0.266	0.392	0.9454381465911865	1.521892786026001
15	0.342	0.5489999999999999	1.7930197715759277	3.913203001022339
27	0.43600000000000005	0.658	1.9698452949523926	4.3210227489471436
29	0.475	0.7270000000000001	2.490312099456787	6.066789627075195
16	0.35500000000000004	0.527	1.5641634464263916	3.443331480026245
32	0.44999999999999996	0.779	3.027937650680542	7.637375831604004
8	0.254	0.364	1.0283172130584717	2.006211042404175
33	0.33399999999999996	0.618	2.0854687690734863	4.6557981967926025
51	0.57	1.097	4.328571557998657	13.51950478553772
12	0.262	0.379	0.9731650352478027	1.7432968616485596
21	0.309	0.529	1.4407243728637695	3.2202670574188232
19	0.367	0.671	1.7669878005981445	3.802612543106079
50	0.478	0.95	3.198167562484741	8.485523223876953
18	0.356	0.565	1.649670124053955	3.3024094104766846
30	0.376	0.651	2.0375895500183105	4.671404123306274
4	0.507	0.9770000000000001	3.8127989768981934	10.777329921722412
10	0.24	0.33	0.8029687404632568	1.4379544258117676
25	0.42400000000000004	0.659	2.2080605030059814	5.115786790847778
9	0.29200000000000004	0.371	0.7566196918487549	1.1814429759979248
25	0.378	0.632	1.753875732421875	4.227961540222168
37	0.454	0.8140000000000001	3.222101926803589	7.935406684875488
25	0.364	0.5509999999999999	1.748337745666504	3.495953321456909
22	0.325	0.5449999999999999	1.770862340927124	3.082780599594116
27	0.349	0.546	1.6919639110565186	3.78824520111084
35	0.384	0.626	2.381568193435669	5.702466726303101
23	0.33799999999999997	0.599	1.7342331409454346	3.5868449211120605
40	0.474	0.808	2.842128038406372	6.686408042907715
35	0.384	0.667	2.5071887969970703	5.346799850463867
15	0.28400000000000003	0.41300000000000003	1.069324016571045	2.217585802078247
52	0.591	1.096	4.667121171951294	11.461262941360474
25	0.334	0.622	2.2171471118927	4.945837497711182
15	0.33799999999999997	0.51	1.3149898052215576	2.650423288345337
8	0.232	0.295	0.6212337017059326	1.003626823425293
15	0.285	0.41100000000000003	0.8744020462036133	1.6870851516723633
37	0.39899999999999997	0.677	2.518817186355591	5.991809844970703
19	0.30000000000000004	0.46599999999999997	1.331756830215454	2.5180270671844482
49	0.599	1.018	3.6514759063720703	9.565555334091187
34	0.491	0.833	3.1330175399780273	6.763393878936768
31	0.499	0.7070000000000001	2.1404869556427	5.247679948806763
44	0.53	0.966	3.534464120864868	10.215887784957886
39	0.53	0.8719999999999999	3.055929660797119	7.51620078086853
28	0.443	0.744	2.4665873050689697	6.009221792221069
59	0.625	1.1720000000000002	4.52962851524353	26.844398975372314
19	0.33699999999999997	0.43200000000000005	1.225858211517334	2.4647884368896484
41	0.538	0.8859999999999999	2.921449899673462	7.434890985488892
18	0.356	0.515	1.279637336730957	3.2682530879974365
43	0.436	0.8160000000000001	3.2793619632720947	8.320760726928711
41	0.526	1.0010000000000001	3.9485397338867188	10.80691385269165
12	0.266	0.379	0.8960654735565186	1.4900634288787842
31	0.43700000000000006	0.659	1.9568259716033936	4.342576026916504
18	0.264	0.379	1.1951491832733154	2.434159517288208
11	0.24000000000000002	0.345	0.896643877029419	1.6029999256134033
27	0.37	0.617	2.177264928817749	4.888589143753052
17	0.315	0.512	1.6450190544128418	3.222923755645752
19	0.35400000000000004	0.619	1.9030451774597168	4.156244993209839
20	0.288	0.494	1.3220176696777344	2.5396177768707275
14	0.321	0.46799999999999997	1.2793521881103516	2.9393744468688965
28	0.366	0.609	2.0304951667785645	4.0453996658325195
18	0.27999999999999997	0.4	1.1821017265319824	2.206482410430908
21	0.329	0.52	1.2023735046386719	3.0183639526367188
10	0.269	0.361	1.073410987854004	2.177847385406494
3	0.22699999999999998	0.329	1.0031144618988037	1.8477346897125244
26	0.358	0.708	2.188351631164551	5.273870229721069
4	0.323	0.621	2.0108132362365723	4.7897303104400635
7	0.258	0.311	0.5724360942840576	1.404317855834961
19	0.32699999999999996	0.496	1.3956501483917236	3.4157447814941406
13	0.261	0.386	0.9034433364868164	1.689096212387085
8	0.248	0.321	0.6378288269042969	1.0486118793487549
23	0.385	0.581	1.6683733463287354	3.742164373397827
36	0.442	0.746	2.81626558303833	6.675802707672119
21	0.346	0.53	1.9756426811218262	4.192000150680542
25	0.39	0.558	1.8883674144744873	4.130780935287476
10	0.257	0.319	0.7471888065338135	1.2878284454345703
18	0.331	0.5249999999999999	1.5441572666168213	3.1527864933013916
16	0.46499999999999997	0.755	2.428072214126587	5.723313570022583
25	0.405	0.637	1.9879894256591797	4.1727190017700195
32	0.476	0.8260000000000001	2.8705947399139404	7.1042609214782715
31	0.44199999999999995	0.8380000000000001	2.8562188148498535	7.346398830413818
23	0.41300000000000003	0.7230000000000001	3.0598771572113037	8.302308559417725
23	0.377	0.695	2.334730863571167	5.798176288604736
15	0.421	0.808	3.0845470428466797	9.005849838256836
30	0.525	0.917	3.324348211288452	7.712000370025635
9	0.326	0.514	1.8061058521270752	3.5440268516540527
40	0.46099999999999997	0.794	3.157663345336914	7.47559666633606
28	0.41	0.778	2.922567367553711	7.78593373298645
26	0.387	0.579	1.8830723762512207	4.10375452041626
33	0.45699999999999996	0.8560000000000001	3.409497022628784	10.447340965270996
27	0.409	0.664	2.327303171157837	5.5124804973602295
34	0.45499999999999996	0.808	3.0630180835723877	8.112142562866211
36	0.45299999999999996	0.776	2.95788311958313	7.8975536823272705
16	0.362	0.665	1.9413373470306396	4.003568410873413
31	0.322	0.5229999999999999	1.9353585243225098	4.6919591426849365
16	0.372	0.5469999999999999	1.5718419551849365	2.935385227203369
24	0.35900000000000004	0.585	1.745422601699829	3.6524837017059326
29	0.367	0.653	2.339439630508423	5.4924232959747314
15	0.34199999999999997	0.591	2.179440498352051	4.91176962852478
20	0.46799999999999997	0.7330000000000001	2.6435768604278564	6.705145835876465
52	0.537	1.093	4.572641849517822	25.332855939865112
30	0.489	0.9550000000000001	2.8749313354492188	7.129924774169922
28	0.41	0.7769999999999999	3.6765592098236084	7.168994903564453
45	0.532	1.01	4.567883014678955	13.167382717132568
40	0.574	1.09	3.9555838108062744	10.414643287658691
11	0.277	0.385	1.2540912628173828	2.2578182220458984
15	0.392	0.708	1.711538553237915	3.588167190551758
24	0.353	0.567	1.8313162326812744	6.065776824951172
11	0.223	0.272	0.7853302955627441	1.4568889141082764
15	0.268	0.404	1.071993112564087	1.7703006267547607
10	0.268	0.33399999999999996	0.942070722579956	1.703993558883667
14	0.28400000000000003	0.40800000000000003	0.9901077747344971	1.7521553039550781
22	0.334	0.5900000000000001	2.1914331912994385	5.0343544483184814
7	0.23099999999999998	0.307	0.6929428577423096	1.4572820663452148
32	0.374	0.663	2.1876254081726074	4.976377487182617
4	0.227	0.269	0.4566004276275635	0.733715295791626
41	0.391	0.6739999999999999	2.6606853008270264	6.572131633758545
17	0.28400000000000003	0.44	1.33168625831604	2.7172577381134033
13	0.326	0.478	1.1597962379455566	2.544353485107422
17	0.29200000000000004	0.419	1.2305800914764404	2.1689212322235107
16	0.277	0.386	0.8241479396820068	1.64835524559021
13	0.28800000000000003	0.394	0.9638352394104004	2.316166639328003
4	0.23399999999999999	0.263	0.46630120277404785	0.7985341548919678
8	0.296	0.372	0.7842264175415039	1.7589881420135498
28	0.364	0.573	2.140381097793579	4.39930272102356
13	0.331	0.506	1.4103620052337646	2.6728904247283936
24	0.369	0.7130000000000001	2.244893789291382	6.180596113204956
12	0.25	0.382	0.8870718479156494	1.5038180351257324
1	0.192	0.227	0.38711118698120117	0.5703275203704834
25	0.325	0.504	2.0791940689086914	4.3606672286987305
16	0.32	0.457	1.4894115924835205	2.901385545730591
14	0.28700000000000003	0.41100000000000003	1.2257945537567139	2.9225456714630127
11	0.26	0.379	1.0522055625915527	2.064406394958496
22	0.28900000000000003	0.434	1.7364871501922607	3.8445091247558594
27	0.34700000000000003	0.538	1.7318389415740967	3.846625328063965
12	0.272	0.367	0.9414160251617432	1.848332166671753
21	0.333	0.5740000000000001	1.8755183219909668	4.54578709602356
9	0.243	0.31	0.906996488571167	1.7206692695617676
14	0.273	0.37	1.0460429191589355	1.9998435974121094
28	0.363	0.671	2.2709720134735107	4.9080846309661865
16	0.35	0.507	1.7535831928253174	3.3015573024749756
15	0.375	0.556	1.204392910003662	2.351114273071289
14	0.299	0.405	1.1522047519683838	2.3817577362060547
18	0.24100000000000002	0.33299999999999996	1.0271379947662354	1.9989368915557861
7	0.229	0.298	0.6187357902526855	1.1169836521148682
6	0.208	0.272	0.6025569438934326	1.044874668121338
21	0.317	0.544	1.4386262893676758	3.718183994293213
19	0.313	0.56	1.6654021739959717	3.9958856105804443
14	0.32799999999999996	0.46399999999999997	1.7039377689361572	3.029853105545044
4	0.256	0.312	0.970949649810791	2.029568910598755
8	0.324	0.46799999999999997	1.5629498958587646	3.7702622413635254
4	0.23	0.302	0.6931891441345215	1.1160516738891602
21	0.326	0.502	1.6071698665618896	3.8957903385162354
11	0.277	0.361	1.12611722946167	2.1689155101776123
6	0.29200000000000004	0.41200000000000003	1.1249322891235352	2.2817859649658203
12	0.23299999999999998	0.30100000000000005	0.6952934265136719	1.3241798877716064
10	0.272	0.378	1.1438322067260742	2.233839511871338
31	0.491	0.81	2.8117847442626953	7.19969367980957
12	0.249	0.362	0.9070479869842529	1.6451048851013184
16	0.40599999999999997	0.81	2.4375433921813965	6.419257640838623
22	0.376	0.696	2.37260103225708	5.67009425163269
13	0.379	0.54	1.7040448188781738	3.6871156692504883
8	0.37	0.606	1.847902536392212	4.159636735916138
23	0.34299999999999997	0.563	1.8493027687072754	3.812114715576172
8	0.325	0.502	1.3425390720367432	2.586116313934326
48	0.5920000000000001	1.051	3.517235040664673	9.814373970031738
18	0.332	0.596	1.6564462184906006	3.678704023361206
29	0.397	0.678	2.070864677429199	4.892789363861084
19	0.29100000000000004	0.473	1.0362863540649414	2.157066583633423
8	0.22	0.33999999999999997	0.7775547504425049	1.3451182842254639
11	0.249	0.33999999999999997	0.8463239669799805	1.6747403144836426
17	0.326	0.56	1.5726048946380615	3.851361036300659
23	0.376	0.662	2.5922904014587402	6.491181373596191
6	0.21	0.253	0.5687639713287354	1.4040589332580566
8	0.242	0.362	0.9037692546844482	1.8233976364135742
32	0.491	0.851	2.5270676612854004	5.862534284591675
3	0.486	0.965	3.6562438011169434	9.18570876121521
24	0.41400000000000003	0.628	2.2023632526397705	5.101095676422119
14	0.356	0.5569999999999999	1.6855645179748535	4.86603045463562
9	0.254	0.40800000000000003	0.911747932434082	1.9864518642425537
6	0.253	0.323	0.8781394958496094	1.6414806842803955
23	0.298	0.489	1.4108221530914307	2.779015302658081
17	0.367	0.569	1.7983040809631348	3.2609455585479736
15	0.29000000000000004	0.479	1.028041124343872	1.8696556091308594
23	0.404	0.6859999999999999	2.150698661804199	4.738549470901489
21	0.29000000000000004	0.517	1.3372678756713867	2.565234661102295
14	0.259	0.392	0.9924657344818115	1.8770792484283447
19	0.33199999999999996	0.585	2.068619728088379	4.266429424285889
24	0.347	0.6719999999999999	1.9632065296173096	4.06711220741272
21	0.335	0.5449999999999999	1.8406291007995605	3.873969078063965
24	0.394	0.639	1.907123327255249	4.754762172698975
26	0.337	0.579	1.75789213180542	3.540724992752075
36	0.45199999999999996	0.8739999999999999	2.860802173614502	6.7550437450408936
21	0.336	0.508	1.4994916915893555	2.9872429370880127
12	0.28800000000000003	0.404	0.9769062995910645	2.086690664291382
14	0.273	0.41200000000000003	1.1436972618103027	2.4376463890075684
4	0.326	0.509	1.3582231998443604	3.0068023204803467
7	0.22999999999999998	0.323	0.6826519966125488	1.3348994255065918
20	0.332	0.603	1.9179856777191162	3.7485251426696777
5	0.269	0.329	0.7477052211761475	1.3758127689361572
1	0.221	0.245	0.7050619125366211	1.9755253791809082
30	0.332	0.612	2.249180793762207	5.10700249671936
16	0.326	0.498	1.4431931972503662	2.8968119621276855
7	0.268	0.35	0.9037392139434814	1.7372634410858154
9	0.28	0.439	1.1020336151123047	2.328174352645874
30	0.39699999999999996	0.8029999999999999	2.2209978103637695	5.276897668838501
20	0.366	0.6599999999999999	2.6365861892700195	6.546199560165405
18	0.354	0.507	1.6766300201416016	3.5768420696258545
22	0.439	0.855	3.452254056930542	7.911113262176514
11	0.275	0.433	1.1131007671356201	2.616302251815796
6	0.24	0.376	0.6299793720245361	1.1694881916046143
17	0.29600000000000004	0.5	1.2800912857055664	2.3902571201324463
17	0.271	0.41200000000000003	1.2404906749725342	2.5233941078186035
6	0.24	0.33899999999999997	0.7514739036560059	1.6010699272155762
2	0.353	0.624	1.6538879871368408	3.951498031616211
17	0.334	0.588	1.4950590133666992	3.241774797439575
13	0.313	0.542	1.53102445602417	3.103286027908325
23	0.44499999999999995	0.843	2.761615514755249	7.030282020568848
9	0.246	0.36	0.7162761688232422	1.2083289623260498
13	0.274	0.4	0.8534941673278809	1.4837102890014648
24	0.43800000000000006	0.67	2.6717004776000977	5.504281520843506
6	0.245	0.325	0.5902678966522217	0.9258551597595215
22	0.331	0.521	1.4995393753051758	3.045417308807373
19	0.306	0.472	1.5167107582092285	3.0974819660186768
22	0.323	0.55	1.5898246765136719	3.2227649688720703
22	0.33899999999999997	0.563	1.9581878185272217	4.1441309452056885
25	0.36	0.63	2.3904123306274414	5.223660230636597
25	0.318	0.544	1.9483592510223389	3.855438232421875
15	0.28200000000000003	0.441	1.4534697532653809	3.0073747634887695
6	0.239	0.33799999999999997	0.8721597194671631	1.8661072254180908
11	0.269	0.41500000000000004	1.0325710773468018	1.8308968544006348
28	0.35300000000000004	0.655	2.0471508502960205	4.719866991043091
17	0.312	0.477	1.0362412929534912	2.5124008655548096
36	0.48000000000000004	0.817	2.635343313217163	7.268308877944946
6	0.274	0.36	0.6316115856170654	1.2585442066192627
6	0.388	0.605	2.1142539978027344	4.863730192184448
19	0.429	0.6599999999999999	1.9970579147338867	6.21558141708374
3	0.253	0.311	0.4405384063720703	0.7916519641876221
18	0.358	0.56	1.8424193859100342	4.498341083526611
22	0.381	0.55	1.687659740447998	3.3924436569213867
2	0.327	0.481	1.1793837547302246	2.476304054260254
7	0.23399999999999999	0.297	0.559084415435791	1.0200088024139404
8	0.251	0.34199999999999997	0.6132805347442627	1.075770378112793
13	0.318	0.458	1.3365819454193115	2.541902542114258
6	0.20900000000000002	0.243	0.46778178215026855	0.7191653251647949
7	0.268	0.38	0.9100282192230225	1.8649115562438965
20	0.347	0.5569999999999999	1.6864776611328125	3.700843334197998
11	0.255	0.394	1.237645149230957	2.537761688232422
10	0.22199999999999998	0.271	0.6415672302246094	1.1601917743682861
23	0.29500000000000004	0.509	1.3544890880584717	3.5535717010498047
10	0.374	0.591	1.8300433158874512	4.1895997524261475
14	0.289	0.433	1.1081371307373047	2.0664591789245605
3	0.308	0.506	1.5293405055999756	2.8602445125579834
17	0.308	0.42700000000000005	1.0073599815368652	2.306333541870117
3	0.23500000000000001	0.266	0.4705479145050049	0.8391439914703369
7	0.304	0.42200000000000004	0.9648177623748779	2.1088995933532715
2	0.51	0.8140000000000001	2.9737095832824707	7.773194313049316
7	0.249	0.319	0.6331601142883301	1.0618891716003418
16	0.33199999999999996	0.45899999999999996	1.0054199695587158	2.461815357208252
17	0.27	0.43000000000000005	1.1535346508026123	2.4441819190979004
16	0.372	0.511	1.6404736042022705	2.7924702167510986
10	0.27699999999999997	0.431	1.2808589935302734	2.7026798725128174
15	0.269	0.387	1.0176711082458496	2.0827796459198
13	0.28300000000000003	0.364	0.8588941097259521	1.6566522121429443
24	0.291	0.484	1.4091322422027588	3.077918529510498
11	0.263	0.377	0.9586420059204102	2.585838556289673
7	0.242	0.328	0.6423003673553467	1.2588527202606201
10	0.241	0.346	0.9115931987762451	1.7346444129943848
13	0.318	0.524	1.3482961654663086	2.903782606124878
17	0.336	0.513	1.6817519664764404	3.3755338191986084
25	0.40399999999999997	0.758	2.55653977394104	7.315539598464966
9	0.28800000000000003	0.365	0.9681105613708496	1.8597993850708008
12	0.278	0.397	1.1235671043395996	1.9505233764648438
21	0.335	0.546	1.559464693069458	3.4295740127563477
17	0.259	0.464	1.42647123336792	2.8114283084869385
22	0.307	0.546	1.7826104164123535	3.278244972229004
26	0.364	0.636	1.7665166854858398	4.2667717933654785
20	0.46599999999999997	0.931	2.3904714584350586	5.476299524307251
14	0.349	0.512	1.4817750453948975	2.3713231086730957
14	0.277	0.374	0.9064922332763672	1.485318899154663
2	0.386	0.7030000000000001	2.006958246231079	4.570523262023926
19	0.3	0.475	1.494426965713501	3.213493824005127
10	0.298	0.479	1.2313928604125977	3.173325538635254
14	0.28700000000000003	0.38	1.0172922611236572	1.9080100059509277
15	0.261	0.41300000000000003	0.9963345527648926	1.986429214477539
12	0.264	0.441	1.1984310150146484	2.273984670639038
26	0.42500000000000004	0.629	1.866255760192871	4.204706430435181
2	0.356	0.563	0.9741315841674805	4.434978008270264
6	0.28600000000000003	0.363	0.9983921051025391	2.40940260887146
10	0.269	0.39	1.0744493007659912	2.164249897003174
15	0.28900000000000003	0.494	1.180492877960205	2.585394859313965
5	0.26	0.314	0.622931957244873	0.9275312423706055
16	0.307	0.474	1.436809778213501	2.9241137504577637
27	0.44100000000000006	0.7250000000000001	1.8891665935516357	3.9866302013397217
36	0.43	0.758	2.40348482131958	5.753132581710815
28	0.35000000000000003	0.637	1.8521361351013184	4.090208530426025
32	0.369	0.692	2.2931935787200928	6.0788490772247314
20	0.41100000000000003	0.635	1.0496008396148682	4.077713966369629
30	0.364	0.6699999999999999	2.031090259552002	4.707996606826782
23	0.331	0.5289999999999999	1.5917127132415771	3.1677873134613037
31	0.35100000000000003	0.661	2.0872955322265625	4.947932720184326
7	0.246	0.315	0.6289839744567871	1.1535558700561523
25	0.401	0.645	1.8100378513336182	3.9594879150390625
39	0.476	0.935	3.496398448944092	9.715615510940552
39	0.39899999999999997	0.865	2.760904312133789	6.723791599273682
12	0.276	0.425	0.907249927520752	1.7352633476257324
13	0.327	0.554	1.6913793087005615	3.2827963829040527
10	0.305	0.40800000000000003	0.9366269111633301	1.5948729515075684
27	0.40800000000000003	0.7150000000000001	1.6913247108459473	3.657071828842163
29	0.40499999999999997	0.692	2.2437522411346436	4.689116716384888
12	0.269	0.443	0.9169721603393555	1.7866628170013428
9	0.251	0.33199999999999996	0.6985447406768799	1.3801453113555908
21	0.332	0.577	1.648467779159546	3.1098363399505615
19	0.311	0.5900000000000001	1.2387235164642334	3.2861876487731934
1	0.368	0.544	1.632188320159912	7.077030181884766
14	0.29500000000000004	0.472	1.343724012374878	3.0778329372406006
13	0.316	0.519	1.2847890853881836	2.7505667209625244
14	0.272	0.44	1.4649772644042969	2.649317979812622
14	0.32599999999999996	0.501	1.4178154468536377	2.873694896697998
13	0.381	0.6060000000000001	2.1680047512054443	5.101258754730225
27	0.374	0.683	2.277355909347534	6.053833961486816
10	0.279	0.373	1.0480918884277344	1.9137637615203857
12	0.263	0.351	0.8343441486358643	1.7139637470245361
6	0.222	0.259	0.5287418365478516	0.7522165775299072
32	0.475	0.8540000000000001	2.6069393157958984	6.050712823867798
35	0.45799999999999996	0.829	2.634814739227295	6.642123699188232
39	0.492	0.9149999999999999	3.0806589126586914	9.225552558898926
30	0.45599999999999996	0.754	2.502502918243408	5.607406377792358
28	0.318	0.536	2.0825488567352295	4.431533098220825
10	0.308	0.313	0.7825486660003662	1.521925687789917
42	0.523	0.929	3.356583595275879	9.934556722640991
26	0.393	0.626	1.9637577533721924	4.647899866104126
38	0.422	0.8260000000000001	3.004685878753662	7.533538579940796
36	0.45899999999999996	0.7929999999999999	2.4495418071746826	7.559443235397339
21	0.35100000000000003	0.52	1.5603711605072021	3.2210941314697266
60	0.5469999999999999	1.053	4.54453182220459	12.998132467269897
25	0.375	0.674	1.691572666168213	3.5199310779571533
17	0.28099999999999997	0.424	1.2043256759643555	2.452801465988159
8	0.244	0.33599999999999997	0.88629150390625	1.6674342155456543
19	0.366	0.6040000000000001	1.399280071258545	2.7918448448181152
18	0.29900000000000004	0.453	1.083003044128418	2.150022268295288
21	0.296	0.519	1.5446858406066895	3.1262080669403076
13	0.324	0.5800000000000001	1.4903502464294434	3.6235647201538086
10	0.265	0.438	0.9018611907958984	1.6356468200683594
13	0.328	0.5329999999999999	1.869450569152832	3.8339731693267822
4	0.325	0.52	1.4151277542114258	3.6068003177642822
34	0.44099999999999995	0.6739999999999999	2.2358157634735107	6.021236181259155
8	0.235	0.33799999999999997	0.6083502769470215	0.9148457050323486
15	0.244	0.369	0.9706103801727295	1.5865836143493652
32	0.39	0.736	2.307546377182007	5.327606439590454
32	0.422	0.624	1.8921163082122803	3.938648223876953
27	0.337	0.591	2.0298221111297607	4.450779438018799
46	0.552	1.05	3.6632909774780273	9.87676477432251
48	0.522	1.084	3.799952745437622	9.901296377182007
20	0.321	0.5509999999999999	1.6368365287780762	3.7162272930145264
9	0.249	0.317	0.7016115188598633	2.156461000442505
10	0.255	0.358	0.9128198623657227	1.760697603225708
9	0.243	0.321	0.6633505821228027	1.1386244297027588
23	0.322	0.5309999999999999	1.417705774307251	3.1264889240264893
13	0.322	0.5389999999999999	1.595235824584961	3.578307628631592
45	0.484	0.847	3.0635063648223877	7.572357654571533
19	0.368	0.599	1.732466220855713	4.09386682510376
5	0.309	0.482	1.6043822765350342	3.6979198455810547
10	0.302	0.452	0.8843159675598145	2.1556222438812256
37	0.49	0.8240000000000001	2.8742733001708984	8.309092283248901
26	0.356	0.642	2.23807954788208	5.2876198291778564
8	0.29200000000000004	0.453	1.268080711364746	2.308072090148926
15	0.333	0.5900000000000001	1.7772376537322998	3.921830415725708
14	0.249	0.353	0.966411828994751	1.8102061748504639
13	0.292	0.40900000000000003	1.1793549060821533	2.1861679553985596
2	0.197	0.214	0.39598822593688965	0.500380277633667
23	0.32599999999999996	0.526	1.636491298675537	3.618990182876587
12	0.266	0.406	1.1125659942626953	1.9018840789794922
2	0.25	0.367	0.9791233539581299	1.805276870727539
10	0.237	0.34199999999999997	0.8249785900115967	1.5396881103515625
10	0.28	0.502	1.4596457481384277	3.0356082916259766
21	0.311	0.481	1.473912239074707	3.0468389987945557
25	0.353	0.601	1.6739609241485596	3.6706788539886475
30	0.452	0.782	2.3332622051239014	6.966392517089844
2	0.21600000000000003	0.265	0.5100224018096924	0.557030200958252
20	0.358	0.573	1.918635368347168	5.112598657608032
17	0.269	0.389	1.1010701656341553	2.033001184463501
14	0.352	0.5900000000000001	1.2857120037078857	2.447516918182373
8	0.266	0.331	0.9339015483856201	1.8196666240692139
22	0.405	0.636	2.160369396209717	4.937082529067993
26	0.34800000000000003	0.675	1.8029530048370361	4.312445640563965
17	0.324	0.6020000000000001	1.9303748607635498	4.0767669677734375
11	0.253	0.316	0.77803635597229	1.6132736206054688
22	0.332	0.5800000000000001	2.0014076232910156	4.48963737487793
14	0.28300000000000003	0.45299999999999996	1.0355663299560547	2.0375168323516846
10	0.28900000000000003	0.46599999999999997	1.4192638397216797	2.9971187114715576
11	0.277	0.39	1.2060694694519043	2.3671939373016357
11	0.263	0.29400000000000004	0.7761411666870117	1.6026971340179443
36	0.45499999999999996	0.8109999999999999	2.5986735820770264	6.792730808258057
19	0.285	0.499	1.3807873725891113	2.484380006790161
8	0.222	0.28200000000000003	0.652839183807373	0.9877762794494629
26	0.444	0.696	2.6191842555999756	6.542140960693359
12	0.45	0.621	1.8575520515441895	4.082996606826782
28	0.34800000000000003	0.5700000000000001	1.8316137790679932	3.7463324069976807
9	0.23700000000000002	0.297	0.6500227451324463	1.1159663200378418
11	0.34099999999999997	0.44699999999999995	1.241769552230835	2.525981903076172
26	0.415	0.724	2.7234203815460205	6.204891681671143
10	0.28700000000000003	0.459	1.244075059890747	2.7237236499786377
22	0.34299999999999997	0.517	1.5527353286743164	3.40889048576355
10	0.249	0.33799999999999997	0.8059685230255127	1.3878624439239502
49	0.51	0.909	3.364359140396118	8.789696216583252
27	0.333	0.563	2.11206316947937	4.449727296829224
28	0.44799999999999995	0.6679999999999999	2.249065637588501	4.880561113357544
27	0.363	0.565	1.8498950004577637	4.2818591594696045
24	0.35400000000000004	0.626	2.308586835861206	5.481731653213501
6	0.22399999999999998	0.264	0.5329303741455078	0.8337867259979248
22	0.41	0.7250000000000001	2.682422637939453	6.384650945663452
42	0.558	0.94	3.2448232173919678	8.707118272781372
23	0.342	0.536	1.737597942352295	4.088552236557007
48	0.506	0.9590000000000001	4.017903566360474	11.270350217819214
13	0.263	0.364	1.0828888416290283	1.9157295227050781
35	0.471	0.857	2.951361894607544	7.284560203552246
33	0.446	0.879	3.2249670028686523	10.266299724578857
6	0.22	0.28400000000000003	0.5938785076141357	1.0110352039337158
24	0.39399999999999996	0.763	1.9702537059783936	4.582900762557983
27	0.34	0.631	1.864544153213501	3.975189208984375
19	0.293	0.524	1.381343126296997	3.1024577617645264
11	0.244	0.306	0.8256397247314453	1.3892972469329834
21	0.366	0.539	1.4659664630889893	3.1368842124938965
8	0.239	0.3	0.814547061920166	1.4779582023620605
24	0.376	0.621	1.7321991920471191	3.665527820587158
20	0.319	0.597	1.571950912475586	3.2073631286621094
49	0.472	0.8540000000000001	3.0727956295013428	8.060197591781616
10	0.278	0.381	1.3202204704284668	2.7394065856933594
7	0.20400000000000001	0.28500000000000003	0.615065336227417	1.0375688076019287
22	0.327	0.558	1.7077033519744873	3.574549913406372
8	0.222	0.301	0.6909592151641846	1.6329929828643799
17	0.262	0.352	1.0170221328735352	1.9104557037353516
5	0.23700000000000002	0.29500000000000004	0.5924220085144043	0.9449279308319092
4	0.298	0.45999999999999996	1.1924786567687988	2.391063690185547
18	0.362	0.521	1.7451777458190918	3.7194454669952393
6	0.258	0.318	0.7270383834838867	1.363783359527588
16	0.28500000000000003	0.431	1.2088613510131836	2.103957176208496
8	0.241	0.33499999999999996	0.8103649616241455	1.4492359161376953
5	0.22799999999999998	0.269	0.6165695190429688	0.9218192100524902
17	0.34900000000000003	0.5820000000000001	1.7782869338989258	4.406952142715454
22	0.386	0.6639999999999999	2.0098252296447754	4.207900047302246
4	0.232	0.261	0.6724004745483398	1.0575511455535889
36	0.587	1.012	4.146392583847046	11.569521188735962
10	0.46499999999999997	0.851	3.4112863540649414	9.338368654251099
22	0.377	0.627	1.653773546218872	4.115643739700317
6	0.223	0.271	0.49431657791137695	0.8079719543457031
11	0.353	0.5349999999999999	1.607013463973999	3.3714373111724854
5	0.22899999999999998	0.33099999999999996	0.8357458114624023	1.5150165557861328
22	0.34299999999999997	0.5720000000000001	1.77817964553833	3.760780096054077
11	0.256	0.352	1.1002988815307617	1.9764330387115479
2	0.308	0.516	1.942992925643921	4.717717885971069
5	0.28	0.386	0.9944448471069336	2.302128791809082
9	0.249	0.325	0.9452493190765381	1.467733383178711
13	0.266	0.443	1.0493686199188232	2.146510124206543
6	0.21900000000000003	0.274	0.49896812438964844	0.9755599498748779
24	0.318	0.591	1.8765068054199219	3.9988205432891846
7	0.21100000000000002	0.279	0.5956149101257324	1.0258073806762695
11	0.306	0.527	1.372420310974121	3.4247384071350098
12	0.265	0.392	0.6921772956848145	1.5627472400665283
16	0.34299999999999997	0.614	1.7954366207122803	4.066903591156006
9	0.254	0.394	0.8566393852233887	2.259006977081299
10	0.256	0.41600000000000004	1.1440105438232422	2.427227735519409
5	0.20299999999999999	0.269	0.5195097923278809	0.8620655536651611
18	0.333	0.546	1.8603293895721436	4.605392217636108
10	0.254	0.325	0.8917679786682129	1.7472712993621826
17	0.326	0.494	1.4736676216125488	3.031975746154785
10	0.259	0.404	1.1293573379516602	2.6034047603607178
9	0.256	0.307	0.7912077903747559	1.5948858261108398
17	0.323	0.517	1.9764022827148438	4.115615367889404
12	0.243	0.37	0.7717177867889404	1.8032386302947998
10	0.258	0.386	0.7331342697143555	1.6022956371307373
15	0.252	0.379	0.9724957942962646	1.973667860031128
4	0.22799999999999998	0.29900000000000004	0.5847699642181396	1.0180449485778809
12	0.271	0.41800000000000004	1.0015053749084473	1.864976167678833
24	0.355	0.616	2.5406501293182373	6.263444900512695
16	0.34600000000000003	0.406	1.3547091484069824	2.7324819564819336
8	0.226	0.29300000000000004	0.6255552768707275	1.0734355449676514
12	0.283	0.41300000000000003	0.9689640998840332	1.7728626728057861
15	0.279	0.368	0.9419677257537842	1.761688470840454
10	0.221	0.34299999999999997	0.9795928001403809	1.7265918254852295
16	0.306	0.46299999999999997	1.2925662994384766	2.3025765419006348
5	0.28	0.42200000000000004	1.0775785446166992	2.5226023197174072
28	0.39299999999999996	0.681	2.0967295169830322	4.8970770835876465
7	0.283	0.352	0.7396504878997803	1.6231439113616943
17	0.373	0.646	2.0406594276428223	4.643704652786255
25	0.36	0.675	1.983323097229004	4.637185335159302
30	0.315	0.601	1.915064811706543	4.623984098434448
10	0.239	0.326	0.8433349132537842	1.5723228454589844
11	0.245	0.322	0.7292571067810059	1.3972742557525635
29	0.386	0.567	1.7849862575531006	4.253093004226685
17	0.366	0.54	1.5767288208007812	3.785285711288452
14	0.371	0.628	1.8211874961853027	3.9163119792938232
15	0.293	0.46499999999999997	1.1300048828125	2.725451946258545
6	0.22999999999999998	0.33	0.8314926624298096	1.5287933349609375
12	0.295	0.43500000000000005	1.1036710739135742	2.092233419418335
9	0.242	0.352	0.7279341220855713	1.1510555744171143
29	0.395	0.6859999999999999	2.7516489028930664	6.631580352783203
18	0.35	0.471	1.3365190029144287	2.760071277618408
14	0.374	0.5840000000000001	1.6266257762908936	3.4204163551330566
12	0.306	0.45199999999999996	1.2658193111419678	2.534864902496338
20	0.375	0.601	2.139559030532837	5.121649980545044
18	0.315	0.506	1.3420956134796143	2.7645480632781982
13	0.28700000000000003	0.375	1.1300621032714844	2.443911552429199
4	0.22599999999999998	0.292	0.6025674343109131	1.152510643005371
25	0.537	0.9490000000000001	3.579270124435425	10.063940048217773
17	0.303	0.502	1.3311583995819092	3.249469041824341
8	0.246	0.398	1.030493974685669	2.2319655418395996
13	0.23600000000000002	0.34199999999999997	1.0913193225860596	1.8928804397583008
8	0.24100000000000002	0.356	1.1361360549926758	2.5956990718841553
14	0.44399999999999995	0.7350000000000001	1.8018217086791992	7.008519411087036
14	0.27499999999999997	0.41700000000000004	1.261826515197754	2.540539264678955
13	0.278	0.501	1.0040538311004639	3.0531415939331055
12	0.261	0.383	1.0290629863739014	1.8417840003967285
6	0.374	0.5920000000000001	2.114725112915039	4.712141752243042
9	0.249	0.294	0.7594659328460693	1.404090404510498
13	0.269	0.389	1.1219520568847656	2.200967311859131
13	0.322	0.506	1.2943856716156006	2.721576452255249
19	0.305	0.495	1.504157543182373	2.761012077331543
19	0.33399999999999996	0.522	1.4486637115478516	3.3552167415618896
12	0.291	0.433	1.3633732795715332	2.907426118850708
12	0.248	0.34199999999999997	0.8053121566772461	1.63716721534729
14	0.425	0.692	1.2509856224060059	6.165028095245361
4	0.22999999999999998	0.3	0.4978775978088379	0.9384567737579346
20	0.376	0.577	1.4007642269134521	2.859287977218628
5	0.37	0.625	1.9629664421081543	5.010699033737183
11	0.262	0.403	0.857151985168457	1.6342124938964844
4	0.23199999999999998	0.275	0.5102207660675049	1.0023653507232666
7	0.24	0.326	0.5976591110229492	1.2575912475585938
30	0.385	0.747	2.28501558303833	5.193145513534546
20	0.319	0.54	1.7242050170898438	3.8011553287506104
47	0.46499999999999997	0.859	3.287724733352661	9.020390033721924
9	0.281	0.41500000000000004	1.1470177173614502	2.2748613357543945
5	0.224	0.263	0.45743536949157715	0.6321086883544922
31	0.44299999999999995	0.698	2.167410135269165	5.508981704711914
15	0.328	0.516	1.3381586074829102	2.7590785026550293
29	0.332	0.5920000000000001	2.036170244216919	4.293732643127441
22	0.34700000000000003	0.56	1.6189215183258057	3.474008798599243
34	0.396	0.6890000000000001	2.3557522296905518	5.446559190750122
12	0.328	0.516	1.613976001739502	3.229588508605957
9	0.256	0.314	0.7538118362426758	1.4179399013519287
4	0.19	0.19499999999999998	0.41384220123291016	0.6345715522766113
14	0.33499999999999996	0.51	1.1912710666656494	2.7528672218322754
50	0.518	0.9219999999999999	3.350050926208496	8.938936710357666
2	0.214	0.249	0.37535762786865234	0.5031869411468506
21	0.322	0.505	1.3665485382080078	2.7547295093536377
20	0.265	0.431	1.2889573574066162	2.384589672088623
49	0.444	0.9079999999999999	3.47704815864563	9.0875883102417
8	0.249	0.302	0.6255545616149902	1.1890592575073242
36	0.39599999999999996	0.69	2.4604990482330322	5.551881313323975
9	0.27	0.33199999999999996	0.744614839553833	1.2395853996276855
22	0.301	0.432	1.394576072692871	2.7398695945739746
3	0.297	0.46499999999999997	1.2195665836334229	2.7081716060638428
1	0.2	0.208	0.341846227645874	0.6365547180175781
30	0.386	0.704	2.0857558250427246	4.931472301483154
15	0.29300000000000004	0.42800000000000005	1.0338094234466553	1.869990348815918
20	0.317	0.45499999999999996	1.3656232357025146	3.0822560787200928
17	0.393	0.75	1.8517231941223145	4.503311634063721
22	0.28400000000000003	0.476	1.7262649536132812	2.614079713821411
4	0.191	0.237	0.41941070556640625	0.6128556728363037
12	0.256	0.357	1.036189079284668	1.6956987380981445
36	0.37	0.726	2.47607159614563	5.723886489868164
3	0.308	0.478	1.3732640743255615	2.4194459915161133
34	0.42	0.754	2.5093958377838135	5.549602270126343
3	0.23199999999999998	0.298	0.5216107368469238	0.8581924438476562
7	0.489	0.782	2.5308704376220703	6.758475303649902
15	0.34199999999999997	0.544	1.4828505516052246	3.0163166522979736
7	0.252	0.28600000000000003	0.6988315582275391	1.0073065757751465
13	0.322	0.495	1.3792757987976074	2.773772954940796
7	0.238	0.364	1.0072331428527832	2.1937832832336426
49	0.532	0.9390000000000001	3.8882219791412354	10.984297752380371
34	0.45199999999999996	0.813	3.070488691329956	8.865472078323364
22	0.38699999999999996	0.6890000000000001	1.8294436931610107	4.760196208953857
27	0.447	0.741	3.0015950202941895	6.650099515914917
18	0.316	0.486	1.560908555984497	3.2163119316101074
50	0.481	0.853	2.985938549041748	7.944922685623169
30	0.405	0.6559999999999999	1.9572365283966064	4.195827007293701
24	0.384	0.651	1.6970176696777344	3.4019551277160645
36	0.38	0.708	2.2232377529144287	5.7658374309539795
12	0.28300000000000003	0.36	0.940382719039917	1.7814304828643799
42	0.552	0.9279999999999999	3.211726665496826	8.272788763046265
19	0.416	0.7969999999999999	1.9746241569519043	4.4706034660339355
26	0.326	0.5469999999999999	1.7071137428283691	3.406336545944214
36	0.43799999999999994	0.752	3.241847515106201	7.864467144012451
54	0.503	0.972	4.147230625152588	11.963627815246582
27	0.39	0.6619999999999999	1.962336778640747	4.209930658340454
9	0.277	0.366	1.2285058498382568	2.246089458465576
10	0.264	0.33999999999999997	0.832862377166748	1.6709365844726562
2	0.39199999999999996	0.673	1.8264479637145996	5.525006532669067
5	0.279	0.453	1.1159040927886963	2.4310667514801025
24	0.33999999999999997	0.506	1.7145333290100098	3.5468902587890625
3	0.37	0.662	2.099522352218628	5.137937784194946
19	0.315	0.54	1.5615308284759521	3.8873848915100098
15	0.33699999999999997	0.454	1.0333764553070068	2.1699721813201904
51	0.503	0.9430000000000001	3.927635908126831	11.095962047576904
2	0.589	1.118	3.0699586868286133	9.143268585205078
15	0.317	0.482	1.2564129829406738	2.659762382507324
14	0.324	0.48	1.3603432178497314	2.6936819553375244
3	0.217	0.252	0.44008898735046387	0.6378600597381592
12	0.232	0.357	0.8501996994018555	1.7074532508850098
12	0.355	0.602	1.4384806156158447	3.3636417388916016
15	0.33699999999999997	0.514	1.748291254043579	3.594719409942627
17	0.297	0.591	1.6094934940338135	3.289515495300293
47	0.477	0.877	3.805959939956665	9.948045253753662
18	0.335	0.538	1.794158935546875	3.945267915725708
39	0.41800000000000004	0.831	2.8714499473571777	6.992623567581177
18	0.323	0.54	1.7374329566955566	3.850979804992676
20	0.356	0.623	2.210966110229492	5.393574476242065
10	0.241	0.31	0.6838891506195068	1.3502800464630127
16	0.269	0.459	1.0499622821807861	2.0261881351470947
21	0.303	0.507	1.2276463508605957	2.4610841274261475
19	0.308	0.517	1.7464182376861572	3.5244340896606445
19	0.307	0.512	1.5578241348266602	2.9153354167938232
4	0.22499999999999998	0.305	0.8971827030181885	1.5593137741088867
20	0.354	0.5960000000000001	2.057628631591797	4.514048099517822
5	0.38899999999999996	0.616	2.3266987800598145	5.10946249961853
19	0.298	0.482	1.395707607269287	2.76808500289917
26	0.314	0.6399999999999999	1.7783381938934326	4.431347131729126
15	0.279	0.432	1.1864917278289795	2.7278661727905273
14	0.291	0.431	0.9948017597198486	2.2293992042541504
11	0.269	0.41700000000000004	1.0082941055297852	2.260056972503662
6	0.243	0.28800000000000003	0.7644000053405762	1.2296099662780762
20	0.313	0.517	1.5485954284667969	3.384652853012085
3	0.26	0.351	0.9085943698883057	1.8547203540802002
19	0.34199999999999997	0.5529999999999999	1.4963347911834717	2.9935028553009033
8	0.219	0.312	0.71844482421875	1.0512890815734863
15	0.252	0.394	1.466097354888916	3.209423542022705
23	0.415	0.749	2.1536145210266113	5.3243513107299805
9	0.265	0.34	0.771822452545166	1.293102502822876
27	0.344	0.627	1.5903713703155518	3.4399547576904297
9	0.21900000000000003	0.278	0.7783925533294678	1.184682846069336
28	0.364	0.5940000000000001	2.320028066635132	4.97114634513855
20	0.28400000000000003	0.472	1.119793176651001	2.9901466369628906
19	0.322	0.5249999999999999	1.5475361347198486	2.945279598236084
30	0.35300000000000004	0.6020000000000001	2.1405727863311768	4.7918078899383545
5	0.225	0.289	0.5040864944458008	0.9033598899841309
11	0.279	0.426	1.0381317138671875	1.8531620502471924
17	0.28900000000000003	0.45799999999999996	1.1016061305999756	2.155001163482666
6	0.217	0.27	0.5708703994750977	0.9782350063323975
15	0.273	0.42500000000000004	1.1103534698486328	2.1341633796691895
13	0.276	0.367	0.9069385528564453	1.735722303390503
14	0.278	0.402	1.0426478385925293	2.067850112915039
14	0.321	0.432	1.003941535949707	1.8459446430206299
23	0.41200000000000003	0.6759999999999999	2.1540374755859375	4.412248134613037
10	0.273	0.401	0.9944357872009277	1.8075790405273438
6	0.336	0.507	1.6403369903564453	3.30242919921875
27	0.336	0.635	2.3813281059265137	5.471759557723999
16	0.371	0.612	1.9121837615966797	4.810934782028198
2	0.453	0.749	1.9997296333312988	5.967182397842407
24	0.431	0.76	2.9450843334198	7.434349060058594
7	0.38	0.63	2.2045726776123047	4.200039386749268
10	0.41000000000000003	0.5249999999999999	1.5938458442687988	3.4515697956085205
11	0.297	0.42100000000000004	1.1067242622375488	2.3385367393493652
22	0.347	0.46399999999999997	1.599067211151123	3.2558047771453857
21	0.422	0.643	2.233302116394043	5.59852933883667
9	0.309	0.393	1.0134806632995605	2.2887167930603027
14	0.28900000000000003	0.494	1.2668747901916504	2.577455997467041
12	0.382	0.54	1.8826782703399658	3.7309329509735107
4	0.247	0.323	0.6533966064453125	1.419548749923706
39	0.569	0.9410000000000001	3.38871693611145	9.070161581039429
18	0.382	0.655	2.115250587463379	4.560620546340942
31	0.414	0.693	2.405595064163208	5.802781343460083
11	0.29	0.41600000000000004	1.2485315799713135	2.4392247200012207
49	0.612	1.047	4.52121901512146	17.688971757888794
25	0.417	0.67	2.607973575592041	6.42516016960144
2	0.504	0.782	2.9216909408569336	6.702267646789551
8	0.29500000000000004	0.386	0.9955053329467773	2.1055068969726562
7	0.28	0.381	0.8142614364624023	1.7623140811920166
22	0.319	0.522	1.6106901168823242	3.3963379859924316
6	0.361	0.599	1.6745514869689941	4.189945697784424
21	0.382	0.707	2.5126001834869385	5.904685020446777
26	0.382	0.692	2.339991807937622	5.354726314544678
11	0.24	0.306	0.7427530288696289	1.2648694515228271
17	0.326	0.46599999999999997	1.652109146118164	2.2703113555908203
12	0.28900000000000003	0.403	0.9509549140930176	2.1568119525909424
9	0.23299999999999998	0.347	0.799283504486084	1.5557224750518799
6	0.253	0.33499999999999996	0.8753931522369385	1.7246835231781006
14	0.266	0.372	1.0305771827697754	2.5252997875213623
11	0.279	0.379	0.9562370777130127	1.9137086868286133
9	0.30200000000000005	0.45599999999999996	1.2157013416290283	2.3899621963500977
30	0.42799999999999994	0.7150000000000001	2.439293146133423	6.593580961227417
17	0.35800000000000004	0.509	1.3911559581756592	2.8860630989074707
7	0.25	0.303	0.7094261646270752	1.1187756061553955
20	0.348	0.5780000000000001	1.7987322807312012	3.5156397819519043
7	0.22399999999999998	0.306	0.6862387657165527	1.4069671630859375
4	0.21400000000000002	0.276	0.5049982070922852	0.73681640625
14	0.318	0.5429999999999999	1.6078433990478516	3.163224935531616
21	0.353	0.5660000000000001	2.012939214706421	3.8723857402801514
14	0.29600000000000004	0.38	0.98280930519104	2.2097744941711426
10	0.317	0.42800000000000005	1.2567665576934814	2.5170187950134277
21	0.291	0.512	1.643939733505249	3.415415048599243
20	0.38	0.653	2.405644178390503	5.213676452636719
19	0.359	0.51	1.2904057502746582	2.3485162258148193
12	0.28200000000000003	0.36	1.060767412185669	2.272507905960083
17	0.43	0.749	2.1143505573272705	5.520061254501343
13	0.265	0.41900000000000004	0.9680657386779785	1.765629529953003
24	0.43199999999999994	0.6839999999999999	2.184718132019043	6.068310737609863
6	0.317	0.41300000000000003	1.6221959590911865	3.3890585899353027
10	0.324	0.435	1.422349214553833	4.483726501464844
15	0.312	0.451	1.306279182434082	2.9209210872650146
2	0.358	0.696	1.5567514896392822	5.5542380809783936
15	0.32999999999999996	0.478	1.244319200515747	2.493833065032959
21	0.29900000000000004	0.469	1.4789936542510986	2.8412156105041504
6	0.21899999999999997	0.259	0.5098345279693604	0.8377373218536377
11	0.324	0.496	1.232428789138794	2.4031646251678467
13	0.372	0.627	2.3466711044311523	5.136195421218872
10	0.247	0.364	0.8871583938598633	1.837256908416748
2	0.219	0.264	0.6025774478912354	1.0173680782318115
21	0.362	0.5529999999999999	1.6844878196716309	3.6794211864471436
7	0.22599999999999998	0.29100000000000004	0.8957409858703613	1.9148321151733398
33	0.411	0.7470000000000001	2.5288591384887695	6.483129501342773
7	0.20500000000000002	0.27	0.5661959648132324	0.9446735382080078
25	0.574	1.125	4.556100130081177	18.56710457801819
39	0.494	0.861	3.2596826553344727	11.122916221618652
14	0.254	0.363	0.9812023639678955	1.7647285461425781
22	0.396	0.724	2.538795232772827	7.793768882751465
22	0.362	0.656	2.640559673309326	6.085737466812134
15	0.274	0.447	1.1464641094207764	2.7412209510803223
9	0.234	0.381	0.8139564990997314	1.5723812580108643
35	0.385	0.708	2.8043363094329834	7.0427162647247314
21	0.38	0.6970000000000001	2.895052194595337	6.431061744689941
11	0.277	0.356	0.7580068111419678	1.373183012008667
10	0.499	0.8	3.537238121032715	6.814112186431885
21	0.32	0.477	1.7942097187042236	3.7446351051330566
5	0.378	0.651	2.325829029083252	4.971916913986206
39	0.497	0.881	3.7796287536621094	9.571704626083374
27	0.316	0.482	1.8169517517089844	4.262927532196045
19	0.329	0.44799999999999995	1.4050700664520264	2.7657248973846436
52	0.532	1.0190000000000001	4.14415168762207	12.020346879959106
23	0.433	0.642	1.5495879650115967	4.508210182189941
32	0.477	0.848	2.7909867763519287	7.107910633087158
31	0.39499999999999996	0.7030000000000001	2.670109987258911	7.191776752471924
23	0.346	0.629	1.6368341445922852	4.045731782913208
26	0.448	0.7350000000000001	2.4507341384887695	5.87030553817749
16	0.35000000000000003	0.456	1.3970348834991455	2.7504022121429443
10	0.29100000000000004	0.403	1.005943775177002	2.147616147994995
33	0.422	0.7270000000000001	2.584325075149536	6.80401349067688
64	0.589	1.134	4.448392152786255	14.497400283813477
13	0.256	0.424	0.8964078426361084	1.7674133777618408
10	0.45199999999999996	0.8049999999999999	2.9567654132843018	9.685650110244751
12	0.278	0.432	1.0054874420166016	1.5880637168884277
7	0.264	0.33999999999999997	0.8029453754425049	1.529099702835083
26	0.363	0.536	1.756345510482788	3.9082119464874268
39	0.46499999999999997	0.7649999999999999	2.5801525115966797	5.685574531555176
19	0.293	0.401	1.0778210163116455	2.2277326583862305
17	0.29800000000000004	0.462	1.1513762474060059	2.242328643798828
42	0.497	0.9910000000000001	3.348156213760376	9.067142724990845
24	0.32799999999999996	0.495	1.395498275756836	3.722527265548706
36	0.544	0.903	3.6467556953430176	7.104146480560303
49	0.486	0.866	3.080326795578003	8.327903270721436
36	0.408	0.6950000000000001	2.4925029277801514	6.038143157958984
20	0.312	0.493	1.439300775527954	3.6332173347473145
26	0.344	0.621	2.3621509075164795	5.865985870361328
32	0.33799999999999997	0.644	1.924494981765747	5.210030794143677
42	0.469	0.8580000000000001	3.03157114982605	7.583422422409058
35	0.44899999999999995	0.798	2.913402557373047	7.154072999954224
23	0.326	0.532	1.4609196186065674	3.069044351577759
7	0.222	0.278	0.6466028690338135	1.1118853092193604
12	0.254	0.36	0.8426604270935059	1.6884078979492188
3	0.45899999999999996	0.768	3.0751984119415283	8.494428634643555
53	0.558	1.084	4.118648290634155	13.14985990524292
19	0.384	0.597	1.576429843902588	3.4979801177978516
28	0.388	0.632	1.9973015785217285	5.0239622592926025
13	0.273	0.41300000000000003	0.8359096050262451	1.692068099975586
22	0.33999999999999997	0.536	1.7138020992279053	3.415862798690796
26	0.328	0.579	2.018298864364624	4.6807544231414795
15	0.28200000000000003	0.459	1.1793591976165771	2.180961847305298
42	0.43000000000000005	0.756	3.063565254211426	7.381296157836914
18	0.313	0.447	1.2973344326019287	2.523145914077759
25	0.369	0.623	2.784756898880005	6.159135341644287
10	0.28	0.45999999999999996	1.193692922592163	2.6099693775177
14	0.289	0.442	1.1281487941741943	2.2949376106262207
14	0.252	0.388	0.942138671875	2.0426976680755615
3	0.46599999999999997	1.056	3.020454168319702	8.983132123947144
8	0.246	0.33999999999999997	0.6975862979888916	2.2157907485961914
10	0.222	0.312	0.7638778686523438	1.2893505096435547
39	0.465	0.802	2.4643492698669434	6.088569402694702
26	0.379	0.732	2.2188823223114014	5.187512636184692
15	0.30000000000000004	0.43200000000000005	1.0636627674102783	1.9186453819274902
9	0.28300000000000003	0.381	0.8472416400909424	1.7933316230773926
31	0.378	0.632	1.9534637928009033	4.8490846157073975
18	0.315	0.54	1.631887435913086	3.3009209632873535
41	0.563	1.041	3.429943561553955	9.025264501571655
31	0.328	0.583	1.850369930267334	4.103164911270142
48	0.587	1.101	4.1551289558410645	10.705742120742798
17	0.267	0.469	1.2917661666870117	2.4550559520721436
43	0.44199999999999995	0.891	3.5002336502075195	8.745525360107422
15	0.315	0.504	1.2718751430511475	2.661177396774292
19	0.318	0.474	1.6006529331207275	3.4135563373565674
12	0.303	0.42800000000000005	0.9618809223175049	1.8837697505950928
38	0.523	0.8680000000000001	3.2600762844085693	8.59172534942627
57	0.544	1.13	4.441592216491699	14.658665180206299
56	0.5549999999999999	1.114	4.5697572231292725	21.56347966194153
52	0.574	1.1219999999999999	4.358753442764282	12.234409093856812
40	0.432	0.881	2.7552390098571777	7.344070672988892
32	0.602	1.112	3.9223439693450928	11.743523836135864
48	0.438	0.782	3.41567063331604	8.842436790466309
52	0.483	0.8659999999999999	3.3157145977020264	8.561808347702026
18	0.338	0.433	1.0702953338623047	2.0846431255340576
35	0.41300000000000003	0.722	2.392618179321289	5.276173114776611
53	0.49	0.9319999999999999	3.9626405239105225	10.887479543685913
44	0.505	1.008	3.2625274658203125	8.78676438331604
42	0.494	0.903	3.08561372756958	7.892937183380127
18	0.392	0.624	2.1315500736236572	4.909959077835083
30	0.358	0.664	2.049406051635742	4.570488929748535
38	0.537	0.9119999999999999	3.2088966369628906	9.16785192489624
32	0.391	0.668	2.122229814529419	5.238558769226074
40	0.6080000000000001	1.028	3.2998266220092773	8.931823015213013
36	0.443	0.784	2.8747353553771973	7.301565885543823
39	0.406	0.8049999999999999	3.2487587928771973	7.318413734436035
36	0.47400000000000003	0.8029999999999999	2.6625401973724365	6.416962146759033
19	0.309	0.489	1.5159409046173096	3.013345718383789
19	0.29600000000000004	0.41200000000000003	1.137810230255127	2.1372780799865723
30	0.408	0.709	2.219322919845581	5.232256889343262
54	0.593	1.031	4.165220737457275	15.689786195755005
35	0.517	0.983	3.422243595123291	9.127829313278198
12	0.256	0.355	0.9123542308807373	1.6024527549743652
12	0.40299999999999997	0.746	3.0287044048309326	7.749362468719482
21	0.307	0.567	2.034506320953369	4.126572370529175
52	0.587	1.147	4.629403114318848	22.48264455795288
35	0.426	0.78	2.6684558391571045	7.4402313232421875
7	0.22	0.281	0.5363683700561523	0.9804568290710449
20	0.33199999999999996	0.62	1.6808383464813232	3.412095785140991
9	0.211	0.309	0.7518274784088135	1.1257379055023193
18	0.246	0.41400000000000003	1.0656406879425049	1.8759145736694336
29	0.387	0.6970000000000001	2.506009101867676	5.920122385025024
24	0.34	0.589	2.011838436126709	4.340479135513306
20	0.306	0.557	1.4584648609161377	3.036959171295166
32	0.405	0.72	2.0075278282165527	4.473798990249634
21	0.321	0.46799999999999997	1.2568609714508057	2.5705363750457764
34	0.407	0.723	2.3965375423431396	5.839008569717407
14	0.287	0.41000000000000003	0.8941950798034668	2.2465341091156006
19	0.43000000000000005	0.665	2.0885722637176514	4.905843257904053
9	0.29	0.46199999999999997	1.2925472259521484	2.443610191345215
8	0.255	0.344	0.8123264312744141	1.5692272186279297
9	0.242	0.34099999999999997	0.8106973171234131	1.6510555744171143
22	0.33599999999999997	0.517	1.484027624130249	4.459293365478516
5	0.217	0.257	0.47451353073120117	0.7241902351379395
18	0.438	0.804	3.2194554805755615	8.919506311416626
5	0.217	0.22299999999999998	0.49614691734313965	0.7443039417266846
11	0.24	0.33899999999999997	0.8279049396514893	1.5295085906982422
8	0.23099999999999998	0.345	0.7149844169616699	1.2187564373016357
4	0.262	0.41200000000000003	0.856245756149292	1.734647274017334
36	0.412	0.819	3.512657880783081	7.810486555099487
19	0.28800000000000003	0.487	1.2837615013122559	3.7499380111694336
7	0.212	0.267	0.5744330883026123	1.060042142868042
24	0.556	1.1629999999999998	4.021874666213989	11.49441146850586
17	0.44100000000000006	0.7030000000000001	2.2931506633758545	5.801737308502197
2	0.448	0.855	3.498669385910034	9.402276992797852
11	0.282	0.4	1.1376140117645264	1.909513235092163
15	0.329	0.524	1.342787504196167	3.048696279525757
16	0.425	0.738	2.4391586780548096	5.712345838546753
6	0.247	0.321	0.7193427085876465	1.1528782844543457
14	0.335	0.474	1.5509169101715088	3.450179100036621
10	0.29300000000000004	0.42900000000000005	0.8577895164489746	1.7408115863800049
4	0.216	0.25	0.4203512668609619	0.8050558567047119
15	0.255	0.379	1.1430511474609375	2.2371926307678223
12	0.309	0.469	1.186274766921997	2.0842654705047607
19	0.336	0.5920000000000001	1.9735996723175049	4.359104871749878
32	0.5	0.986	3.541579008102417	7.343688488006592
14	0.554	1.112	4.641257047653198	11.161433935165405
15	0.28	0.501	1.3274438381195068	3.069200038909912
8	0.218	0.306	0.7342114448547363	1.3490180969238281
9	0.23099999999999998	0.323	0.8165948390960693	1.8034484386444092
8	0.229	0.333	0.895512580871582	1.4293544292449951
24	0.392	0.593	2.0393054485321045	4.257815837860107
18	0.321	0.49	1.3292019367218018	3.04772686958313

